Calibration of the MEarth Photometric System: Optical Magnitudes and Photometric Metallicity Estimates for 1802 Nearby M-dwarfs

The MEarth Project is a photometric survey systematically searching the smallest stars nearest to the Sun for transiting rocky planets. Since 2008, MEarth has taken approximately two million images of 1844 stars suspected to be mid-to-late M dwarfs. We have augmented this survey by taking nightly exposures of photometric standard stars and have utilized this data to photometrically calibrate the $MEarth$ system, identify photometric nights, and obtain an optical magnitude with $1.5\%$ precision for each M dwarf system. Each optical magnitude is an average over many years of data, and therefore should be largely immune to stellar variability and flaring. We combine this with trigonometric distance measurements, spectroscopic metallicity measurements, and 2MASS infrared magnitude measurements in order to derive a color-magnitude-metallicity relation across the mid-to-late M dwarf spectral sequence that can reproduce spectroscopic metallicity determinations to a precision of 0.1 dex. We release optical magnitudes and metallicity estimates for 1567 M dwarfs, many of which did not have an accurate determination of either prior to this work. For an additional 277 stars without a trigonometric parallax, we provide an estimate of the distance assuming solar neighborhood metallicity. We find that the median metallicity for a volume limited sample of stars within 20 parsecs of the Sun is [Fe/H] = $-0.03 \pm 0.008$, and that 29 / 565 of these stars have a metallicity of [Fe/H] = $-0.5$ or lower, similar to the low-metallicity distribution of nearby G-dwarfs. When combined with the results of ongoing and future planet surveys targeting these objects, the metallicity estimates presented here will be important in assessing the significance of any putative planet-metallicity correlation.

==> Table1_Machine_Readable.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1-  4 I4     nm      lambda        Wavelength of filter (nanometer)
   6- 10 F5.3   --      QE            Quantum Efficiency of the MEarth CCD
  12- 16 F5.3   --      Transmission  Transmission of the filter
  18- 22 F5.3   --      Product       Product
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
 650 0.907 0.000 0.000 
 660 0.901 0.000 0.000 
 670 0.895 0.000 0.000 
 680 0.887 0.000 0.000 
 690 0.879 0.005 0.005 
 700 0.869 0.059 0.051 
 710 0.857 0.311 0.267 
 720 0.845 0.666 0.563 
 730 0.831 0.866 0.720 
 740 0.816 0.941 0.768 
 750 0.800 0.967 0.774 
 760 0.783 0.976 0.764 
 770 0.764 0.979 0.748 
 780 0.745 0.980 0.730 
 790 0.724 0.981 0.711 
 800 0.702 0.980 0.688 
 810 0.679 0.980 0.665 
 820 0.654 0.980 0.641 
 830 0.627 0.980 0.615 
 840 0.600 0.980 0.588 
 850 0.570 0.980 0.559 
 860 0.541 0.979 0.530 
 870 0.511 0.979 0.500 
 880 0.480 0.979 0.469 
 890 0.449 0.980 0.440 
 900 0.419 0.980 0.410 
 910 0.390 0.980 0.382 
 920 0.362 0.980 0.354 
 930 0.334 0.980 0.327 
 940 0.307 0.980 0.300 
 950 0.280 0.980 0.274 
 960 0.253 0.980 0.248 
 970 0.227 0.980 0.222 
 980 0.201 0.980 0.197 
 990 0.176 0.981 0.172 
1000 0.150 0.981 0.147 


==> Table2_Machine_Readable.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1- 10 A10    --      Obs           Observing Date (YYYY-MM-DD)
  12- 18 F7.4   --      ColorCoeff    Color Coefficient (see equation 1)
  20- 27 F8.3   --      AirmassCoeff  Airmass Coefficient  (see equation 1)
  29- 35 F7.3   mag     ZeroPoint     Zero point  (see equation 1)
  37- 41 A5     --      Telescope     MEarth telescope number  (see equation 1)
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
2011-10-13  0.0006    0.062  20.695 tel03 
2011-10-13  0.0033    0.058  20.448 tel01 
2011-10-14 -0.0040    0.066  20.512 tel04 
2011-10-14  0.0002    0.068  20.699 tel07 
2011-10-14  0.0050    0.048  20.515 tel05 
2011-10-15 -0.0062    0.086  20.700 tel03 
2011-10-15 -0.0049    0.081  20.744 tel08 
2011-10-15 -0.0028    0.078  20.760 tel06 
2011-10-15 -0.0013    0.075  20.430 tel01 
2011-10-15 -0.0007    0.086  20.699 tel02 
2011-10-15  0.0020    0.081  20.698 tel07 
2011-10-16 -0.0015    0.065  20.772 tel06 
2011-10-16  0.0016    0.076  20.758 tel08 
2011-10-18 -0.0080    0.056  20.593 tel04 
2011-10-18 -0.0075    0.075  20.787 tel08 
2011-10-18 -0.0039    0.056  20.469 tel01 
2011-10-18 -0.0021    0.059  20.758 tel03 
2011-10-18 -0.0012    0.056  20.546 tel05 
2011-10-18  0.0005    0.052  20.726 tel07 
2011-10-18  0.0025    0.055  20.730 tel02 
2011-10-18  0.0042    0.052  20.793 tel06 
2011-10-19 -0.0296    0.074  20.716 tel02 
2011-10-19 -0.0036    0.080  20.452 tel01 
2011-10-19 -0.0014    0.094  20.548 tel05 
2011-10-19 -0.0007    0.067  20.764 tel08 
2011-10-19  0.0007    0.076  20.591 tel04 
2011-10-19  0.0038    0.068  20.752 tel03 
2011-10-19  0.0041    0.072  20.718 tel07 
2011-10-19  0.0078    0.072  20.788 tel06 
2011-10-20 -0.0083    0.101  20.690 tel02 
2011-10-20 -0.0072    0.106  20.528 tel05 
2011-10-20 -0.0065    0.106  20.440 tel01 
2011-10-20 -0.0041    0.088  20.490 tel04 
2011-10-20  0.0004    0.077  20.728 tel03 
2011-10-20  0.0018    0.055  20.744 tel08 
2011-10-20  0.0128    0.079  20.690 tel07 
2011-10-21 -0.0204    0.107  20.416 tel04 
2011-10-21 -0.0111    0.104  20.639 tel07 
2011-10-21 -0.0072    0.064  20.676 tel08 
2011-10-21  0.0198    0.074  20.484 tel05 
2011-10-21  0.0394    0.066  20.729 tel06 
2011-10-22 -0.0016    0.085  20.502 tel05 
2011-10-22 -0.0015    0.084  20.427 tel01 
2011-10-22 -0.0011    0.083  20.546 tel04 
2011-10-22 -0.0010    0.081  20.757 tel06 
2011-10-22 -0.0005    0.080  20.696 tel03 
2011-10-22  0.0003    0.078  20.683 tel07 
2011-10-22  0.0014    0.079  20.696 tel02 
2011-10-22  0.0033    0.077  20.743 tel08 
2011-10-23 -0.0069    0.088  20.475 tel05 
2011-10-23 -0.0055    0.092  20.521 tel04 
2011-10-23 -0.0051    0.099  20.407 tel01 
2011-10-23 -0.0017    0.078  20.737 tel06 
2011-10-23 -0.0015    0.082  20.663 tel07 
2011-10-23 -0.0001    0.098  20.693 tel03 
2011-10-23  0.0004    0.105  20.734 tel08 
2011-10-23  0.0019    0.073  20.664 tel02 
2011-10-25 -0.0140    0.129  20.665 tel07 
2011-10-26 -0.0097    0.016  20.733 tel08 
2011-10-27 -0.0041    0.054  20.720 tel03 
2011-10-27 -0.0023    0.048  20.591 tel04 
2011-10-27 -0.0007    0.057  20.781 tel08 
2011-10-27  0.0019    0.045  20.463 tel01 
2011-10-27  0.0020    0.055  20.720 tel07 
2011-10-27  0.0021    0.053  20.543 tel05 
2011-10-27  0.0027    0.055  20.793 tel06 
2011-10-27  0.0043    0.057  20.729 tel02 
2011-10-28 -0.2460    0.026  20.124 tel04 
2011-10-28 -0.1832   -0.197  20.030 tel05 
2011-10-28 -0.1610   -0.064  20.205 tel07 
2011-10-28 -0.1010    0.299  20.301 tel08 
2011-10-28 -0.0581    0.011  20.343 tel06 
2011-10-28 -0.0536   -0.236  20.239 tel02 
2011-10-28  0.0107    0.012  20.353 tel03 
2011-10-29 -0.0486    0.033  20.650 tel07 
2011-10-29 -0.0219    0.030  20.416 tel01 
2011-10-29 -0.0184    0.073  20.493 tel03 
2011-10-29 -0.0158    0.026  20.497 tel04 
2011-10-29 -0.0154    0.049  20.573 tel02 
2011-10-29 -0.0147    0.068  20.678 tel08 
2011-10-29  0.0139    0.057  20.573 tel06 
2011-10-29  0.0236    0.024  20.466 tel05 
2011-10-30 -0.0091    0.143  20.741 tel02 
2011-10-30 -0.0033    0.067  20.423 tel01 
2011-10-30 -0.0023    0.067  20.743 tel06 
2011-10-30 -0.0015    0.059  20.529 tel04 
2011-10-30 -0.0001    0.067  20.695 tel03 
2011-10-30  0.0011    0.058  20.761 tel08 
2011-10-30  0.0154    0.066  20.542 tel05 
2011-10-31 -0.0251    0.094  20.777 tel06 
2011-10-31 -0.0066    0.077  20.759 tel08 
2011-10-31 -0.0021    0.065  20.439 tel01 
2011-10-31 -0.0009    0.063  20.700 tel02 
2011-10-31 -0.0008    0.066  20.723 tel03 
2011-10-31  0.0001    0.065  20.571 tel04 
2011-10-31  0.0004    0.058  20.699 tel07 
2011-10-31  0.0034    0.060  20.513 tel05 
2011-11-01 -0.0059    0.065  20.748 tel03 
2011-11-01 -0.0009    0.067  20.768 tel08 
2011-11-01  0.0009    0.066  20.785 tel06 
2011-11-01  0.0025    0.060  20.700 tel02 
2011-11-01  0.0056    0.060  20.710 tel07 
2011-11-01  0.0150    0.046  20.423 tel01 
2011-11-02 -0.0060    0.057  20.526 tel05 
2011-11-02 -0.0046    0.058  20.784 tel06 
2011-11-02 -0.0027    0.063  20.587 tel04 
2011-11-02 -0.0007    0.054  20.719 tel02 
2011-11-02  0.0004    0.061  20.746 tel03 
2011-11-02  0.0042    0.052  20.717 tel07 
2011-11-02  0.0052    0.055  20.452 tel01 
2011-11-02  0.0069    0.063  20.774 tel08 
2011-11-03 -0.1407    0.216  20.098 tel02 
2011-11-03 -0.1149    0.193  20.550 tel06 
2011-11-03  0.0136    0.173  20.510 tel05 
2011-11-03  0.0323    0.049  20.294 tel03 
2011-11-03  0.1339   -0.206  20.385 tel08 
2011-11-08 -0.0256    0.133  20.471 tel01 
2011-11-08 -0.0129    0.124  20.609 tel04 
2011-11-08 -0.0103    0.095  20.553 tel05 
2011-11-08 -0.0077    0.069  20.719 tel02 
2011-11-08  0.0008    0.061  20.786 tel06 
2011-11-08  0.0243    0.088  20.766 tel03 
2011-11-15 -0.0014    0.056  20.507 tel05 
2011-11-15 -0.0010    0.060  20.708 tel02 
2011-11-15  0.0032    0.040  20.438 tel01 
2011-11-15  0.0033    0.042  20.763 tel08 
2011-11-15  0.0035    0.040  20.703 tel03 
2011-11-15  0.0084    0.040  20.717 tel07 
2011-11-16 -0.0036    0.059  20.710 tel02 
2011-11-16 -0.0020    0.056  20.447 tel01 
2011-11-16 -0.0001    0.053  20.716 tel07 
2011-11-16  0.0013    0.055  20.520 tel05 
2011-11-16  0.0020    0.051  20.786 tel06 
2011-11-16  0.0023    0.050  20.727 tel03 
2011-11-16  0.0030    0.046  20.764 tel08 
2011-11-16  0.0033    0.053  20.548 tel04 
2011-11-17 -0.0483    0.205  20.469 tel01 
2011-11-17 -0.0047    0.061  20.722 tel03 
2011-11-17 -0.0006    0.055  20.776 tel06 
2011-11-17  0.0096    0.038  20.757 tel08 
2011-11-17  0.0537    0.015  20.531 tel04 
2011-11-22 -0.0067    0.057  20.727 tel02 
2011-11-22 -0.0026    0.047  20.750 tel03 
2011-11-22 -0.0012    0.044  20.730 tel07 
2011-11-22 -0.0009    0.043  20.535 tel05 
2011-11-22 -0.0007    0.047  20.470 tel01 
2011-11-22  0.0006    0.044  20.802 tel06 
2011-11-22  0.0025    0.039  20.783 tel08 
2011-11-22  0.0054    0.037  20.573 tel04 
2011-11-23 -0.0284    0.241  20.728 tel07 
2011-11-23  0.0037   -0.032  20.326 tel01 
2011-11-23  0.0275    0.042  20.531 tel05 
2011-11-26  0.0012    0.050  20.761 tel08 
2011-11-27 -0.0102    0.057  20.554 tel04 
2011-11-27 -0.0013    0.059  20.508 tel05 
2011-11-27 -0.0012    0.055  20.714 tel02 
2011-11-27 -0.0004    0.055  20.444 tel01 
2011-11-27 -0.0000    0.057  20.767 tel08 
2011-11-27 -0.0000    0.055  20.714 tel07 
2011-11-27  0.0010    0.056  20.786 tel06 
2011-11-27  0.0017    0.054  20.738 tel03 
2011-11-28 -0.1289    0.329  20.626 tel06 
2011-11-28 -0.0456    0.476  19.847 tel04 
2011-11-28  0.0539    0.314  20.390 tel01 
2011-11-28  0.0787    0.217  20.612 tel03 
2011-11-28  0.0880   -0.083  20.299 tel08 
2011-11-28  0.1174    0.408  20.016 tel05 
2011-11-28  0.4331   -0.134  20.217 tel07 
2011-11-29 -0.0037    0.044  20.576 tel04 
2011-11-29 -0.0034    0.045  20.747 tel03 
2011-11-29 -0.0028    0.050  20.775 tel08 
2011-11-29 -0.0018    0.044  20.464 tel01 
2011-11-29 -0.0013    0.045  20.794 tel06 
2011-11-29 -0.0008    0.043  20.723 tel07 
2011-11-29 -0.0004    0.041  20.527 tel05 
2011-11-29  0.0008    0.044  20.725 tel02 
2011-12-06 -0.0095   -0.003  20.544 tel04 
2011-12-06  0.0028    0.030  20.440 tel01 
2011-12-06  0.0041    0.007  20.702 tel03 
2011-12-06  0.0459   -0.020  20.505 tel05 
2011-12-06  0.0478   -0.019  20.788 tel06 
2011-12-06  0.0497   -0.021  20.546 tel07 
2011-12-07 -0.0093    0.058  20.808 tel06 
2011-12-07 -0.0061    0.051  20.477 tel01 
2011-12-07 -0.0054    0.061  20.772 tel03 
2011-12-07 -0.0053    0.053  20.741 tel07 
2011-12-07 -0.0040    0.054  20.798 tel08 
2011-12-07 -0.0020    0.057  20.612 tel04 
2011-12-07 -0.0011    0.053  20.557 tel05 
2011-12-08 -0.1019    0.099  20.516 tel07 
2011-12-08 -0.0474    0.053  20.447 tel05 
2011-12-08 -0.0176    0.124  20.632 tel03 
2011-12-08 -0.0175    0.066  20.688 tel06 
2011-12-08 -0.0041    0.051  20.669 tel08 
2011-12-09 -0.6915    1.497  20.891 tel06 
2011-12-09 -0.2707    1.341  20.921 tel03 
2011-12-09 -0.2580    1.184  20.886 tel07 
2011-12-09 -0.1899    2.134  21.463 tel08 
2011-12-09 -0.1048    0.399  20.602 tel04 
2011-12-09  0.0770    1.529  20.952 tel05 
2011-12-09  0.2280    0.492  20.592 tel01 
2011-12-25 -0.0046    0.055  20.548 tel05 
2011-12-26 -0.0020    0.055  20.579 tel04 
2011-12-26 -0.0014    0.050  20.763 tel03 
2011-12-26  0.0003    0.045  20.564 tel05 
2011-12-26  0.0076    0.040  20.807 tel06 
2011-12-26  0.0090    0.042  20.745 tel07 
2011-12-27 -0.2098    0.341  20.753 tel07 
2011-12-27 -0.0633   -0.022  20.314 tel05 
2011-12-27  0.0099   -0.115  20.672 tel03 
2011-12-27  0.0399   -0.077  20.265 tel06 
2011-12-27 13.2020   58.516  36.390 tel04 
2011-12-28 -0.0030    0.060  20.503 tel05 
2011-12-28 -0.0024    0.058  20.728 tel07 
2011-12-28 -0.0011    0.054  20.748 tel03 
2011-12-28  0.0011    0.052  20.584 tel04 
2011-12-28  0.0022    0.052  20.788 tel06 
2011-12-29 -0.0048    0.065  20.713 tel07 
2011-12-29 -0.0025    0.065  20.574 tel04 
2011-12-29 -0.0014    0.060  20.778 tel06 
2011-12-29 -0.0012    0.057  20.515 tel05 
2011-12-29  0.0008    0.059  20.709 tel03 
2011-12-30 -0.0042    0.058  20.721 tel07 
2011-12-30 -0.0041    0.062  20.526 tel05 
2011-12-30 -0.0027    0.059  20.735 tel03 
2011-12-30 -0.0017    0.061  20.562 tel04 
2011-12-30 -0.0014    0.058  20.787 tel06 
2011-12-31 -0.0037    0.056  20.568 tel04 
2011-12-31 -0.0024    0.049  20.732 tel07 
2011-12-31 -0.0011    0.051  20.509 tel05 
2011-12-31 -0.0008    0.048  20.795 tel06 
2011-12-31  0.0003    0.048  20.750 tel03 
2012-01-01 -0.0024    0.058  20.716 tel03 
2012-01-01 -0.0022    0.052  20.561 tel04 
2012-01-01 -0.0008    0.051  20.552 tel05 
2012-01-01 -0.0007    0.050  20.726 tel07 
2012-01-01  0.0006    0.053  20.794 tel06 
2012-01-01  0.0063    0.046  20.480 tel01 
2012-01-02 -0.0050    0.052  20.763 tel03 
2012-01-02 -0.0019    0.045  20.579 tel04 
2012-01-02 -0.0014    0.045  20.526 tel05 
2012-01-02 -0.0009    0.045  20.487 tel01 
2012-01-02  0.0002    0.042  20.733 tel07 
2012-01-02  0.0007    0.047  20.802 tel06 
2012-01-03 -0.0103    0.076  20.577 tel04 
2012-01-03 -0.0034    0.070  20.534 tel05 
2012-01-03 -0.0027    0.063  20.698 tel07 
2012-01-03 -0.0010    0.056  20.713 tel03 
2012-01-03 -0.0009    0.059  20.432 tel01 
2012-01-03  0.0067    0.048  20.641 tel06 
2012-01-04 -0.0019    0.042  20.738 tel03 
2012-01-04  0.0001    0.041  20.529 tel05 
2012-01-04  0.0097    0.039  20.791 tel06 
2012-01-05 -0.0038    0.057  20.562 tel04 
2012-01-05 -0.0020    0.050  20.468 tel01 
2012-01-05 -0.0011    0.053  20.705 tel03 
2012-01-05 -0.0011    0.046  20.726 tel07 
2012-01-05 -0.0009    0.047  20.798 tel06 
2012-01-06 -0.0509    0.165  20.747 tel03 
2012-01-06 -0.0000    0.143  20.381 tel01 
2012-01-06  0.0178    0.018  20.668 tel07 
2012-01-06  0.0213    0.034  20.757 tel06 
2012-01-06  0.0218    0.017  20.452 tel05 
2012-01-06  0.0818   -0.129  20.458 tel04 
2012-01-07  0.0058    0.052  20.709 tel07 
2012-01-07  0.0065    0.061  20.695 tel03 
2012-01-13 -0.0449    0.188  20.484 tel01 
2012-01-13 -0.0233    0.093  20.697 tel07 
2012-01-13 -0.0067    0.054  20.744 tel03 
2012-01-13 -0.0038    0.034  20.540 tel04 
2012-01-13  0.0109    0.059  20.726 tel02 
2012-01-17 -0.0114    0.061  20.749 tel02 
2012-01-17 -0.0045    0.052  20.736 tel07 
2012-01-17 -0.0018    0.047  20.484 tel01 
2012-01-17 -0.0008    0.052  20.754 tel03 
2012-01-17  0.0017    0.047  20.595 tel04 
2012-01-18  0.0020    0.041  20.779 tel08 
2012-01-18  0.0079   -0.004  20.613 tel03 
2012-01-18  0.0120   -0.011  20.579 tel04 
2012-01-18  0.0281   -0.058  20.449 tel01 
2012-01-18  0.0732   -0.048  20.723 tel07 
2012-01-19 -0.0030    0.053  20.592 tel04 
2012-01-19 -0.0014    0.046  20.741 tel02 
2012-01-19 -0.0008    0.048  20.719 tel03 
2012-01-19 -0.0005    0.050  20.480 tel01 
2012-01-19  0.0008    0.053  20.795 tel08 
2012-01-19  0.0034    0.047  20.724 tel07 
2012-01-20 -0.0023    0.059  20.588 tel04 
2012-01-20 -0.0004    0.053  20.714 tel03 
2012-01-20 -0.0003    0.057  20.505 tel05 
2012-01-20  0.0041    0.046  20.459 tel01 
2012-01-20  0.0055    0.049  20.792 tel08 
2012-01-20  0.0062    0.050  20.633 tel02 
2012-01-20  0.0077    0.043  20.783 tel06 
2012-01-20  0.0082    0.047  20.700 tel07 
2012-01-22 -0.0320    0.105  20.737 tel07 
2012-01-22 -0.0272    0.083  20.785 tel06 
2012-01-22 -0.0270    0.059  20.477 tel05 
2012-01-22 -0.0148    0.070  20.581 tel02 
2012-01-22 -0.0002    0.058  20.735 tel03 
2012-01-22  0.0034    0.061  20.574 tel04 
2012-01-22  0.0036    0.079  20.194 tel01 
2012-01-22  0.0892   -0.002  20.828 tel08 
2012-01-25  0.0002    0.049  20.747 tel02 
2012-01-25  0.0020    0.051  20.502 tel05 
2012-01-25  0.0035    0.052  20.805 tel06 
2012-01-25  0.0200    0.041  20.799 tel08 
2012-01-26 -0.0011    0.057  20.581 tel04 
2012-01-26 -0.0010    0.035  20.704 tel03 
2012-01-26  0.0080    0.050  20.562 tel05 
2012-01-26  0.0357    0.042  20.795 tel08 
2012-01-28 -0.0053    0.066  20.756 tel03 
2012-01-28 -0.0033    0.056  20.507 tel05 
2012-01-29 -0.0033    0.014  20.704 tel03 
2012-01-29 -0.0004    0.062  20.449 tel01 
2012-01-29  0.0026    0.029  20.779 tel08 
2012-01-29  0.0358   -0.020  20.694 tel07 
2012-01-29  0.0478   -0.080  20.534 tel04 
2012-01-29  0.0843   -0.053  20.798 tel06 
2012-01-29  0.1566   -0.129  20.723 tel02 
2012-01-29  0.1656   -0.127  20.450 tel05 
2012-01-30 -0.0083    0.087  20.747 tel02 
2012-01-30 -0.0008    0.058  20.698 tel03 
2012-01-30 -0.0007    0.056  20.797 tel08 
2012-01-30  0.0031    0.060  20.796 tel06 
2012-01-30  0.0125    0.059  20.462 tel05 
2012-01-31 -0.0069    0.050  20.795 tel06 
2012-01-31 -0.0048    0.056  20.710 tel07 
2012-01-31 -0.0046    0.059  20.595 tel04 
2012-01-31 -0.0035    0.048  20.725 tel02 
2012-01-31 -0.0032    0.061  20.564 tel05 
2012-01-31 -0.0026    0.055  20.734 tel03 
2012-01-31  0.0008    0.054  20.806 tel08 
2012-02-01 -0.0462    0.049  20.434 tel05 
2012-02-01  0.0911    0.077  20.687 tel08 
2012-02-02 -0.0124    0.070  20.734 tel07 
2012-02-02 -0.0082    0.061  20.540 tel05 
2012-02-02 -0.0032    0.046  20.747 tel02 
2012-02-02  0.0003    0.048  20.812 tel08 
2012-02-04 -0.1676    0.507  20.625 tel04 
2012-02-04 -0.1088   -0.013  20.623 tel06 
2012-02-04 -0.0817    0.201  20.653 tel07 
2012-02-04  0.0566    0.011  20.734 tel08 
2012-02-05 -0.0127    0.079  20.708 tel02 
2012-02-05 -0.0059    0.059  20.685 tel07 
2012-02-05 -0.0048    0.059  20.714 tel08 
2012-02-05 -0.0004    0.055  20.761 tel06 
2012-02-05  0.0038    0.057  20.558 tel04 
2012-02-05  0.0604    0.006  20.622 tel03 
2012-02-10  0.0001    0.058  20.528 tel05 
2012-02-10  0.0001    0.052  20.752 tel02 
2012-02-10  0.0011    0.054  20.739 tel07 
2012-02-10  0.0040    0.045  20.811 tel08 
2012-02-10  0.0054    0.047  20.803 tel06 
2012-02-10  0.0068    0.046  20.610 tel04 
2012-02-12 -0.0013    0.056  20.552 tel05 
2012-02-12  0.0066    0.015  20.765 tel06 
2012-02-18 -0.0014    0.079  20.663 tel07 
2012-02-18 -0.0012    0.076  20.571 tel04 
2012-02-18 -0.0007    0.075  20.715 tel02 
2012-02-18 -0.0007    0.076  20.549 tel03 
2012-02-18  0.0015    0.078  20.778 tel06 
2012-02-18  0.0017    0.075  20.444 tel05 
2012-02-18  0.0030    0.069  20.684 tel08 
2012-02-20 -0.0217    0.213  20.588 tel04 
2012-02-20  0.0000    0.028  20.753 tel08 
2012-02-20  0.0165    0.031  20.409 tel01 
2012-02-20  0.0338    0.028  20.721 tel02 
2012-02-20  0.1576   -0.126  20.634 tel06 
2012-02-20  0.2547   -0.273  20.710 tel07 
2012-02-20  0.2919   -0.112  20.841 tel03 
2012-02-20  0.3860   -0.247  20.520 tel05 
2012-02-21 -0.0071    0.073  20.738 tel02 
2012-02-21 -0.0057    0.069  20.793 tel06 
2012-02-21 -0.0054    0.074  20.473 tel01 
2012-02-21 -0.0021    0.071  20.586 tel04 
2012-02-21 -0.0015    0.065  20.723 tel07 
2012-02-21 -0.0007    0.060  20.510 tel05 
2012-02-21  0.0027    0.063  20.690 tel03 
2012-02-21  0.0095    0.050  20.792 tel08 
2012-02-22 -0.0205    0.067  20.487 tel01 
2012-02-22 -0.0158    0.061  20.806 tel08 
2012-02-22 -0.0117    0.053  20.464 tel05 
2012-02-22 -0.0115    0.055  20.749 tel02 
2012-02-22 -0.0056    0.052  20.803 tel06 
2012-02-22 -0.0018    0.049  20.746 tel07 
2012-02-22  0.0002    0.044  20.743 tel03 
2012-02-22  0.0013    0.048  20.603 tel04 
2012-02-23 -0.0114    0.056  20.509 tel05 
2012-02-23 -0.0071    0.056  20.734 tel02 
2012-02-23 -0.0025    0.056  20.790 tel06 
2012-02-23 -0.0010    0.058  20.479 tel01 
2012-02-23  0.0022    0.043  20.626 tel03 
2012-02-23  0.0023    0.052  20.597 tel04 
2012-02-23  0.0058    0.042  20.804 tel08 
2012-02-24 -0.0022    0.060  20.471 tel05 
2012-02-24 -0.0017    0.060  20.727 tel02 
2012-02-24 -0.0013    0.061  20.784 tel08 
2012-02-24 -0.0012    0.061  20.714 tel07 
2012-02-24  0.0019    0.055  20.787 tel06 
2012-02-24  0.0024    0.054  20.576 tel04 
2012-02-24  0.0030    0.051  20.708 tel03 
2012-02-24  0.0049    0.047  20.457 tel01 
2012-02-25 -0.0075    0.058  20.734 tel02 
2012-02-25 -0.0064    0.058  20.796 tel08 
2012-02-25 -0.0036    0.059  20.550 tel05 
2012-02-25 -0.0034    0.058  20.723 tel07 
2012-02-25 -0.0002    0.056  20.798 tel06 
2012-02-25  0.0014    0.054  20.592 tel04 
2012-02-25  0.0014    0.055  20.794 tel03 
2012-02-26 -0.0053    0.078  20.457 tel01 
2012-02-29  0.0026    0.298  20.423 tel05 
2012-02-29  0.0055    0.240  20.535 tel04 
2012-02-29  0.0066    0.287  20.704 tel02 
2012-02-29  0.0137    0.313  20.702 tel07 
2012-02-29  0.0559    0.189  20.688 tel03 
2012-02-29  0.0681    0.199  20.759 tel08 
2012-02-29  0.1798    0.057  20.743 tel06 
2012-03-01 -0.0114    0.086  20.740 tel02 
2012-03-01 -0.0044    0.068  20.717 tel07 
2012-03-01 -0.0028    0.077  20.789 tel06 
2012-03-01  0.0015    0.072  20.542 tel03 
2012-03-01  0.0024    0.092  20.465 tel01 
2012-03-01  0.0161    0.043  20.793 tel08 
2012-03-03 -0.0065    0.063  20.744 tel02 
2012-03-03 -0.0044    0.061  20.584 tel04 
2012-03-03 -0.0040    0.063  20.727 tel07 
2012-03-03 -0.0034    0.067  20.407 tel05 
2012-03-03 -0.0021    0.051  20.462 tel03 
2012-03-03 -0.0003    0.059  20.799 tel08 
2012-03-03 -0.0001    0.057  20.475 tel01 
2012-03-03  0.0002    0.059  20.801 tel06 
2012-03-04 -0.0218    0.071  20.441 tel01 
2012-03-04 -0.0125    0.060  20.440 tel05 
2012-03-04 -0.0122    0.032  20.575 tel03 
2012-03-04 -0.0036    0.054  20.732 tel06 
2012-03-04  0.0010    0.053  20.705 tel02 
2012-03-04  0.0030    0.057  20.693 tel07 
2012-03-04  0.0058    0.043  20.546 tel04 
2012-03-04  0.0132    0.033  20.762 tel08 
2012-03-05 -0.0480    0.206  20.557 tel05 
2012-03-05 -0.0234    0.250  20.805 tel03 
2012-03-05  0.0074    0.095  20.792 tel08 
2012-03-05  0.0244    0.123  20.497 tel07 
2012-03-09 -0.0016    0.124  20.416 tel05 
2012-03-09  0.0035    0.139  20.411 tel01 
2012-03-10 -0.0049    0.061  20.489 tel05 
2012-03-10  0.0010    0.061  20.679 tel03 
2012-03-10  0.0027    0.057  20.707 tel07 
2012-03-10  0.0047    0.054  20.350 tel01 
2012-03-10  0.0071    0.057  20.719 tel02 
2012-03-10  0.0119    0.050  20.570 tel04 
2012-03-10  0.0328    0.034  20.785 tel08 
2012-03-11 -0.0260    0.209  20.608 tel03 
2012-03-11 -0.0212    0.225  20.830 tel06 
2012-03-11 -0.0006    0.082  20.695 tel07 
2012-03-11  0.0179    0.092  20.786 tel08 
2012-03-11  0.0307    0.327  20.610 tel04 
2012-03-11  0.0342    0.034  20.403 tel05 
2012-03-11  0.0449    0.396  20.490 tel01 
2012-03-12 -0.0058    0.065  20.718 tel08 
2012-03-12 -0.0057    0.049  20.118 tel04 
2012-03-12 -0.0021    0.055  20.366 tel05 
2012-03-12 -0.0001    0.052  20.580 tel03 
2012-03-12  0.0032    0.049  20.771 tel06 
2012-03-12  0.0034    0.044  20.654 tel02 
2012-03-12  0.0081    0.058  20.146 tel07 
2012-03-12  0.0107    0.035  20.304 tel01 
2012-03-13 -0.0086    0.068  20.532 tel04 
2012-03-13 -0.0042    0.065  20.747 tel03 
2012-03-13 -0.0023    0.067  20.757 tel06 
2012-03-13 -0.0015    0.068  20.719 tel07 
2012-03-13  0.0040    0.061  20.670 tel02 
2012-03-13  0.0044    0.047  20.429 tel05 
2012-03-13  0.0059    0.035  20.462 tel01 
2012-03-14 -0.0047    0.062  20.710 tel02 
2012-03-14 -0.0030    0.057  20.543 tel05 
2012-03-14  0.0009    0.052  20.593 tel03 
2012-03-14  0.0023    0.058  20.778 tel08 
2012-03-14  0.0026    0.053  20.780 tel06 
2012-03-14  0.0029    0.051  20.572 tel04 
2012-03-14  0.0030    0.048  20.340 tel01 
2012-03-15 -0.0026    0.069  20.708 tel02 
2012-03-15 -0.0004    0.067  20.696 tel07 
2012-03-15  0.0002    0.064  20.443 tel05 
2012-03-15  0.0018    0.058  20.670 tel03 
2012-03-15  0.0032    0.062  20.765 tel08 
2012-03-15  0.0049    0.060  20.759 tel06 
2012-03-15  0.0064    0.060  20.562 tel04 
2012-03-16 -0.2845    0.232  20.627 tel08 
2012-03-16 -0.1304    0.134  20.498 tel05 
2012-03-16 -0.0164    0.085  20.763 tel06 
2012-03-16 -0.0091    0.093  20.174 tel01 
2012-03-16 -0.0025    0.075  20.545 tel02 
2012-03-16 -0.0008    0.074  20.418 tel03 
2012-03-16  0.0233    0.061  20.676 tel07 
2012-03-21 -0.0140    0.066  20.586 tel03 
2012-03-21 -0.0054    0.062  20.462 tel01 
2012-03-21 -0.0027    0.055  20.791 tel06 
2012-03-21  0.0156    0.045  20.585 tel04 
2012-03-22 -0.0023    0.055  20.450 tel05 
2012-03-22 -0.0017    0.055  20.718 tel02 
2012-03-22 -0.0010    0.051  20.772 tel06 
2012-03-22  0.0009    0.057  20.362 tel01 
2012-03-22  0.0025    0.049  20.700 tel07 
2012-03-22  0.0289    0.019  20.562 tel04 
2012-03-23 -0.0041    0.064  20.566 tel04 
2012-03-23 -0.0019    0.055  20.774 tel06 
2012-03-23 -0.0004    0.048  20.474 tel05 
2012-03-23  0.0030    0.054  20.448 tel01 
2012-03-23  0.0051    0.057  20.721 tel02 
2012-03-24 -0.2493    0.441  20.302 tel02 
2012-03-24 -0.2104    0.072  20.065 tel05 
2012-03-24 -0.1441    0.151  20.448 tel07 
2012-03-24 -0.0060    0.221  20.421 tel01 
2012-03-24  1.3367   -1.066  20.683 tel06 
2012-03-25 -0.0121    0.234  19.914 tel06 
2012-03-25 -0.0015    0.223  19.402 tel05 
2012-03-26  0.0009    0.115  20.484 tel04 
2012-03-26  0.0012    0.124  20.455 tel05 
2012-03-26  0.0018    0.137  20.733 tel06 
2012-03-26  0.0039    0.110  20.673 tel02 
2012-03-27 -0.0068    0.088  20.684 tel02 
2012-03-27 -0.0046    0.081  20.531 tel04 
2012-03-27 -0.0025    0.079  20.732 tel06 
2012-03-27 -0.0014    0.082  20.417 tel05 
2012-03-27  0.0001    0.075  20.415 tel01 
2012-03-28 -0.0030    0.079  20.674 tel02 
2012-03-28  0.0004    0.064  20.526 tel04 
2012-03-28  0.0027    0.064  20.750 tel06 
2012-03-28  0.0045    0.061  20.416 tel05 
2012-03-29 -0.3766    0.144  20.474 tel06 
2012-03-29 -0.3687    0.378  20.453 tel04 
2012-03-29 -0.2293    0.101  20.303 tel05 
2012-03-29 -0.0584    0.224  20.386 tel01 
2012-03-30 -0.0779    0.257  20.321 tel05 
2012-03-30 -0.0485    0.105  20.590 tel02 
2012-03-30 -0.0229    0.068  20.675 tel06 
2012-03-30 -0.0175    0.070  20.391 tel01 
2012-03-30  0.0046    0.115  20.394 tel04 
2012-03-31 -0.0030    0.062  20.421 tel01 
2012-03-31 -0.0001    0.060  20.506 tel05 
2012-03-31  0.0095    0.053  20.694 tel02 
2012-04-02 -0.0057    0.071  20.457 tel01 
2012-04-02  0.0036    0.062  20.717 tel02 
2012-04-03 -0.0198    0.100  20.758 tel08 
2012-04-05  0.0012    0.073  20.452 tel05 
2012-04-07  0.0008    0.077  20.730 tel08 
2012-04-07  0.0014    0.073  20.411 tel01 
2012-04-07  0.0036    0.079  20.729 tel06 
2012-04-07  0.0044    0.072  20.516 tel04 
2012-04-07  0.0088    0.077  20.524 tel03 
2012-04-07  0.0096    0.073  20.356 tel05 
2012-04-07  0.0125    0.072  20.683 tel02 
2012-04-08 -1.0178    4.799  21.590 tel05 
2012-04-08 -0.1905    2.064  20.923 tel06 
2012-04-08  0.0344    2.327  20.649 tel01 
2012-04-08  0.2326    1.152  20.877 tel03 
2012-04-08  0.7828    0.962  20.973 tel08 
2012-04-09 -0.0192    0.136  20.736 tel06 
2012-04-09 -0.0092    0.151  20.399 tel01 
2012-04-09  0.0012    0.070  20.424 tel05 
2012-04-09  0.0048    0.109  20.556 tel03 
2012-04-09  0.0140    0.070  20.730 tel08 
2012-04-09  0.9183   -0.579  21.002 tel02 
2012-04-11 -0.6593    0.431  20.075 tel05 
2012-04-11 -0.1524    0.123  20.456 tel03 
2012-04-11 -0.0108    0.155  20.405 tel08 
2012-04-12 -0.2865    0.763  20.644 tel02 
2012-04-12 -0.1187    0.954  20.968 tel03 
2012-04-12 -0.0289    0.356  20.788 tel06 
2012-04-12  0.0129    0.484  20.871 tel08 
2012-04-12  0.0380    0.195  20.533 tel05 
2012-04-15 -0.0072    0.073  20.415 tel05 
2012-04-15 -0.0033    0.078  20.750 tel06 
2012-04-15 -0.0030    0.079  20.431 tel01 
2012-04-15 -0.0019    0.074  20.751 tel08 
2012-04-15  0.0021    0.072  20.635 tel03 
2012-04-16 -0.0025    0.074  20.420 tel01 
2012-04-16 -0.0007    0.058  20.667 tel02 
2012-04-16 -0.0000    0.065  20.730 tel06 
2012-04-16  0.0016    0.067  20.500 tel05 
2012-04-16  0.0032    0.067  20.744 tel08 
2012-04-16  0.0049    0.054  20.680 tel03 
2012-04-17 -0.0044    0.078  20.694 tel02 
2012-04-17 -0.0036    0.079  20.721 tel03 
2012-04-17  0.0011    0.074  20.755 tel06 
2012-04-17  0.0011    0.075  20.433 tel01 
2012-04-17  0.0013    0.077  20.462 tel05 
2012-04-17  0.0058    0.068  20.752 tel08 
2012-04-18 -0.0047    0.074  20.411 tel01 
2012-04-18  0.0031    0.077  20.359 tel05 
2012-04-18  0.0033    0.072  20.682 tel02 
2012-04-18  0.0044    0.067  20.704 tel03 
2012-04-18  0.0072    0.060  20.707 tel06 
2012-04-18  0.0182    0.048  20.672 tel08 
2012-04-18  0.0208    0.042  20.674 tel07 
2012-04-19 -0.0110    0.187  20.729 tel06 
2012-04-19 -0.0063    0.168  20.404 tel01 
2012-04-19 -0.0057    0.113  20.462 tel05 
2012-04-19 -0.0048    0.153  20.672 tel03 
2012-04-19 -0.0023    0.123  20.659 tel07 
2012-04-19  0.0041    0.145  20.737 tel08 
2012-04-19  0.0045    0.097  20.667 tel02 
2012-04-20 -0.0027    0.079  20.716 tel08 
2012-04-20 -0.0009    0.079  20.670 tel02 
2012-04-20 -0.0007    0.081  20.711 tel06 
2012-04-20 -0.0003    0.079  20.659 tel07 
2012-04-20  0.0011    0.072  20.472 tel05 
2012-04-20  0.0013    0.081  20.394 tel01 
2012-04-20  0.0024    0.077  20.693 tel03 
2012-04-21 -0.0092    0.095  20.666 tel02 
2012-04-21  0.0012    0.086  20.656 tel07 
2012-04-21  0.0047    0.083  20.393 tel01 
2012-04-21  0.0047    0.091  20.712 tel08 
2012-04-22 -0.0049    0.211  20.642 tel07 
2012-04-22 -0.0022    0.211  20.398 tel06 
2012-04-22  0.0414    0.313  20.455 tel01 
2012-04-22  0.1328    0.122  20.459 tel05 
2012-04-23 -0.0088    0.090  20.730 tel03 
2012-04-23 -0.0060    0.081  20.645 tel02 
2012-04-23 -0.0042    0.071  20.357 tel01 
2012-04-23  0.0018    0.050  20.490 tel05 
2012-04-23  0.0023    0.064  20.671 tel06 
2012-04-23  0.0036    0.066  20.616 tel07 
2012-04-23  0.0146    0.051  20.629 tel08 
2012-04-24 -0.4681    0.462  20.299 tel01 
2012-04-24 -0.2596    0.300  20.584 tel02 
2012-04-24 -0.2022    0.249  20.670 tel08 
2012-04-24 -0.0187    0.055  20.677 tel03 
2012-04-24 -0.0184    0.117  20.475 tel05 
2012-04-26 -0.0050    0.045  20.661 tel07 
2012-04-26 -0.0037    0.055  20.416 tel01 
2012-04-26 -0.0019    0.057  20.680 tel02 
2012-04-26 -0.0017    0.058  20.696 tel03 
2012-04-26  0.0008    0.054  20.437 tel05 
2012-04-26  0.0015    0.050  20.732 tel08 
2012-04-27 -0.0042    0.078  20.504 tel05 
2012-04-27  0.0002    0.062  20.732 tel08 
2012-04-27  0.0008    0.064  20.419 tel01 
2012-04-27  0.0010    0.065  20.682 tel07 
2012-04-27  0.0037    0.050  20.714 tel03 
2012-04-27  0.0116    0.049  20.668 tel02 
2012-04-28 -0.0047    0.080  20.457 tel05 
2012-04-28 -0.0016    0.089  20.654 tel07 
2012-04-28 -0.0005    0.082  20.708 tel06 
2012-04-28  0.0010    0.087  20.655 tel02 
2012-04-28  0.0026    0.072  20.687 tel03 
2012-04-28  0.0203    0.057  20.685 tel08 
2012-04-29 -0.0005    0.070  20.696 tel06 
2012-04-29  0.0004    0.074  20.380 tel01 
2012-04-29  0.0028    0.068  20.458 tel05 
2012-04-29  0.0029    0.065  20.688 tel03 
2012-04-29  0.0031    0.070  20.652 tel07 
2012-04-29  0.0040    0.065  20.658 tel02 
2012-04-29  0.0043    0.071  20.707 tel08 
2012-04-30 -0.0055    0.107  20.718 tel03 
2012-04-30 -0.0025    0.099  20.670 tel02 
2012-04-30  0.0010    0.086  20.663 tel07 
2012-04-30  0.0012    0.100  20.726 tel06 
2012-04-30  0.0014    0.087  20.714 tel08 
2012-04-30  0.0038    0.088  20.484 tel05 
2012-04-30  0.0070    0.075  20.405 tel01 
2012-05-01 -0.0112    0.098  20.742 tel06 
2012-05-01 -0.0052    0.100  20.745 tel08 
2012-05-01 -0.0028    0.106  20.677 tel02 
2012-05-01  0.0039    0.088  20.521 tel05 
2012-05-02 -0.1127    0.164  20.378 tel01 
2012-05-02  0.0016    0.094  20.747 tel06 
2012-05-02  0.0128    0.080  20.513 tel05 
2012-05-02  0.0276    0.054  20.693 tel02 
2012-05-02  0.0943    0.024  20.702 tel07 
2012-05-02  0.1577   -0.087  20.742 tel03 
2012-05-03 -0.0010    0.076  20.718 tel03 
2012-05-03  0.0024    0.074  20.662 tel02 
2012-05-03  0.0027    0.054  20.491 tel05 
2012-05-03  0.0042    0.067  20.409 tel01 
2012-05-04 -0.0011    0.063  20.715 tel08 
2012-05-05  0.0086    0.119  20.686 tel07 
2012-05-06 -0.0087    0.109  20.643 tel07 
2012-05-06 -0.0002    0.100  20.620 tel02 
2012-05-06  0.0056    0.104  20.718 tel08 
2012-05-07 -0.0009    0.097  20.268 tel01 
2012-05-07 -0.0009    0.119  20.691 tel06 
2012-05-07  0.0010    0.122  20.461 tel05 
2012-05-07  0.0023    0.110  20.688 tel08 
2012-05-08 -0.0015    0.122  20.141 tel05 
2012-05-08 -0.0005    0.131  20.248 tel03 
2012-05-08  0.0350    0.146  20.448 tel06 
2012-05-08  0.0834    0.082  20.237 tel07 
2012-05-10  0.0082    0.111  20.496 tel08 
2012-05-10  0.0124    0.099  20.630 tel07 
2012-05-10  0.0156    0.126  20.683 tel06 
2012-05-10  0.0179    0.102  20.387 tel05 
2012-05-11 -0.0057    0.096  20.635 tel02 
2012-05-11 -0.0040    0.087  20.666 tel06 
2012-05-11  0.0006    0.073  20.431 tel05 
2012-05-11  0.0063    0.081  20.458 tel04 
2012-05-12 -0.0115    0.074  20.656 tel02 
2012-05-13 -0.0102    0.089  20.450 tel04 
2012-05-13 -0.0078    0.098  20.434 tel05 
2012-05-13 -0.0044    0.090  20.671 tel08 
2012-05-13 -0.0036    0.084  20.623 tel02 
2012-05-13 -0.0014    0.070  20.661 tel06 
2012-05-13  0.0045    0.086  20.612 tel07 
2012-05-13  0.0101    0.086  20.379 tel01 
2012-05-13  0.0136    0.064  20.635 tel03 
2012-05-14 -0.0014    0.080  20.690 tel06 
2012-05-14 -0.0009    0.077  20.494 tel04 
2012-05-14 -0.0007    0.077  20.641 tel02 
2012-05-14 -0.0007    0.075  20.662 tel03 
2012-05-14 -0.0003    0.080  20.456 tel05 
2012-05-14  0.0001    0.076  20.690 tel08 
2012-05-14  0.0002    0.079  20.380 tel01 
2012-05-14  0.0003    0.074  20.635 tel07 
2012-05-15 -0.0061    0.085  20.325 tel01 
2012-05-15 -0.0050    0.083  20.620 tel03 
2012-05-15 -0.0045    0.085  20.409 tel05 
2012-05-15 -0.0027    0.070  20.583 tel07 
2012-05-15 -0.0018    0.068  20.636 tel06 
2012-05-15  0.0006    0.083  20.597 tel02 
2012-05-15  0.0042    0.062  20.637 tel08 
2012-05-16 -0.0076    0.132  20.363 tel05 
2012-05-16 -0.0072    0.116  20.589 tel06 
2012-05-16 -0.0038    0.149  20.294 tel01 
2012-05-16 -0.0010    0.118  20.546 tel07 
2012-05-16  0.0031    0.113  20.403 tel04 
2012-05-16  0.0039    0.116  20.611 tel08 
2012-05-16  0.0255    0.087  20.560 tel03 
2012-05-17 -0.0353    0.103  20.657 tel03 
2012-05-17 -0.0115    0.121  20.689 tel08 
2012-05-17 -0.0044    0.082  20.439 tel05 
2012-05-18 -0.0018    0.077  20.689 tel08 
2012-05-18 -0.0015    0.074  20.392 tel01 
2012-05-18  0.0021    0.064  20.646 tel07 
2012-05-18  0.0029    0.081  20.693 tel06 
2012-05-18  0.0058    0.073  20.507 tel04 
2012-05-18  0.0722    0.028  20.696 tel03 
2012-05-19 -0.0009    0.083  20.696 tel06 
2012-05-19 -0.0001    0.074  20.640 tel07 
2012-05-19  0.0003    0.074  20.492 tel04 
2012-05-19  0.0011    0.075  20.460 tel05 
2012-05-19  0.0011    0.074  20.690 tel08 
2012-05-19  0.0013    0.080  20.382 tel01 
2012-05-19  0.0059    0.074  20.679 tel03 
2012-05-20 -0.0028    0.088  20.660 tel03 
2012-05-20  0.0003    0.093  20.686 tel06 
2012-05-20  0.0012    0.095  20.455 tel05 
2012-05-20  0.0013    0.091  20.374 tel01 
2012-05-20  0.0028    0.088  20.631 tel07 
2012-05-20  0.0041    0.085  20.681 tel08 
2012-05-20  0.0051    0.083  20.639 tel02 
2012-05-20  0.0052    0.089  20.489 tel04 
2012-05-21  0.0061    0.117  20.485 tel04 
2012-05-21  0.0089    0.112  20.624 tel07 
2012-05-21  0.0092    0.124  20.685 tel06 
2012-05-21  0.0106    0.111  20.675 tel08 
2012-05-21  0.0282    0.084  20.378 tel01 
2012-05-22  0.0015    0.083  20.692 tel08 
2012-05-22  0.0021    0.078  20.630 tel07 
2012-05-26 -0.0020    0.079  20.697 tel08 
2012-05-26 -0.0014    0.084  20.688 tel06 
2012-05-26  0.0028    0.079  20.521 tel04 
2012-05-26  0.0030    0.073  20.685 tel03 
2012-05-26  0.0031    0.074  20.400 tel05 
2012-05-26  0.0037    0.075  20.651 tel07 
2012-05-27  0.0001    0.064  20.727 tel06 
2012-05-27  0.0004    0.064  20.414 tel01 
2012-05-27  0.0006    0.069  20.486 tel05 
2012-05-27  0.0022    0.053  20.676 tel07 
2012-05-27  0.0039    0.053  20.702 tel03 
2012-05-28 -0.0093    0.066  20.726 tel08 
2012-05-28 -0.0026    0.063  20.536 tel04 
2012-05-28 -0.0020    0.055  20.721 tel06 
2012-05-28 -0.0012    0.056  20.414 tel01 
2012-05-28  0.0001    0.054  20.481 tel05 
2012-05-29 -0.0009    0.062  20.731 tel06 
2012-05-29 -0.0007    0.053  20.411 tel01 
2012-05-29  0.0002    0.052  20.478 tel05 
2012-05-29  0.0022    0.054  20.726 tel08 
2012-05-30 -0.0032    0.091  20.695 tel08 
2012-05-31 -0.0668    0.456  20.266 tel04 
2012-05-31 -0.0138    0.560  20.560 tel06 
2012-05-31 -0.0121    0.468  20.409 tel07 
2012-05-31 -0.0105    0.473  20.249 tel05 
2012-05-31 -0.0086    0.447  20.418 tel08 
2012-05-31  0.0019    0.347  20.444 tel02 
2012-05-31  0.0109    0.292  20.098 tel01 
2012-06-01  0.0121    0.196  20.567 tel07 
2012-06-01  0.0207    0.283  20.652 tel08 
2012-06-01  0.0208    0.346  20.398 tel01 
2012-06-01  0.0262    0.226  20.605 tel06 
2012-06-02  0.5871   -0.044  20.918 tel08 
2012-06-02  1.1243   -0.878  20.946 tel07 
2012-06-03  0.0020    0.087  20.286 tel01 
2012-06-04 -0.0010    0.071  20.673 tel06 
2012-06-04  0.0004    0.057  20.338 tel01 
2012-06-04  0.0004    0.068  20.625 tel07 
2012-06-04  0.0014    0.069  20.666 tel08 
2012-06-04  0.0017    0.070  20.405 tel05 
2012-06-04  0.0021    0.069  20.465 tel04 
2012-06-04  0.0022    0.070  20.622 tel02 
2012-06-05 -0.0020    0.058  20.438 tel05 
2012-06-05 -0.0017    0.058  20.348 tel01 
2012-06-05 -0.0012    0.067  20.623 tel02 
2012-06-05 -0.0009    0.063  20.637 tel07 
2012-06-05 -0.0009    0.062  20.673 tel06 
2012-06-06 -0.0036    0.056  20.672 tel06 
2012-06-06 -0.0010    0.065  20.341 tel01 
2012-06-07  0.0011    0.102  20.705 tel06 
2012-06-07  0.0014    0.086  20.381 tel01 
2012-06-07  0.0017    0.088  20.645 tel07 
2012-06-07  0.0017    0.093  20.457 tel05 
2012-06-07  0.0035    0.090  20.643 tel02 
2012-06-07  0.0083    0.097  20.712 tel08 
2012-06-08 -0.0090    0.037  20.619 tel08 
2012-06-08 -0.0038    0.038  20.710 tel06 
2012-06-08 -0.0032    0.029  20.388 tel01 
2012-06-10 -0.0043    0.007  20.342 tel05 
2012-06-11 -0.1781    0.162  20.141 tel01 
2012-06-11 -0.0821    0.066  20.460 tel06 
2012-06-11 -0.0182    0.078  20.451 tel07 
2012-06-11 -0.0038   -0.050  20.494 tel08 
2012-06-11  0.0067   -0.022  20.251 tel05 
2012-06-11  0.0089    0.080  20.363 tel04 
2012-06-13 -0.0154    0.076  20.671 tel08 
2012-06-13 -0.0154    0.075  20.616 tel02 
2012-06-13 -0.0101    0.055  20.604 tel07 
2012-06-13 -0.0057    0.032  20.422 tel05 
2012-06-14  0.0287    0.175  20.444 tel05 
2012-06-14  0.0523    0.105  20.592 tel08 
2012-06-14  0.0694    0.123  20.682 tel06 
2012-06-15 -0.0061    0.062  20.428 tel04 
2012-06-15 -0.0051    0.071  20.326 tel01 
2012-06-15 -0.0043    0.067  20.666 tel06 
2012-06-15 -0.0040    0.070  20.635 tel08 
2012-06-15 -0.0031    0.058  20.396 tel05 
2012-06-15 -0.0021    0.062  20.575 tel02 
2012-06-17 -0.0033    0.126  20.614 tel07 
2012-06-17 -0.0005    0.128  20.664 tel06 
2012-06-17  0.0005    0.123  20.649 tel08 
2012-06-18 -0.0108    0.073  20.658 tel06 
2012-06-19 -0.0028    0.068  20.376 tel01 
2012-06-19 -0.0009    0.051  20.459 tel05 
2012-06-19  0.0009    0.056  20.698 tel06 
2012-06-19  0.0010    0.054  20.685 tel08 
2012-06-19  0.0016    0.058  20.649 tel02 
2012-06-19  0.0018    0.053  20.649 tel07 
2012-06-19  0.0041    0.064  20.477 tel04 
2012-06-20 -0.0074    0.080  20.349 tel01 
2012-06-20 -0.0047    0.069  20.418 tel05 
2012-06-20 -0.0041    0.069  20.649 tel08 
2012-06-20 -0.0039    0.071  20.662 tel06 
2012-06-20 -0.0036    0.067  20.605 tel07 
2012-06-20 -0.0007    0.079  20.437 tel04 
2012-06-21 -0.0425    0.216  20.292 tel01 
2012-06-21 -0.0098    0.147  20.519 tel02 
2012-06-21 -0.0092    0.123  20.567 tel08 
2012-06-21  0.0012    0.159  20.358 tel05 
2012-06-21  0.0107    0.124  20.536 tel07 
2012-06-21  0.0161    0.085  20.569 tel06 
2012-06-29 -0.0954    0.135  19.929 tel03 
2012-06-29 -0.0528   -0.323  19.838 tel08 
2012-06-29 -0.0139    0.058  19.962 tel07 
2012-06-29 -0.0102   -0.259  19.782 tel02 
2012-06-29  0.0012    0.134  19.744 tel01 
2012-06-29  0.0087    0.070  20.040 tel06 
2012-07-17 -0.2276    0.292  20.300 tel05 
2012-07-17 -0.2170    0.453  20.578 tel06 
2012-07-17 -0.0809   -1.111  19.789 tel04 
2012-07-17 -0.0093    0.121  20.559 tel03 
2012-07-17  0.0028    0.146  20.550 tel02 
2012-07-17  0.0922   -0.007  20.307 tel01 
2012-07-25 -1.0482 -199.324 -80.413 tel03 
2012-07-25 -0.1654    0.059  20.468 tel06 
2012-07-25 -0.0374    0.138  20.345 tel05 
2012-07-25 -0.0174    0.130  20.550 tel02 
2012-07-26 -1.1656    0.674  20.183 tel06 
2012-07-26 -0.4254    0.577  20.272 tel04 
2012-07-26  0.0386    0.289  19.739 tel05 
2012-07-26  0.4544   -1.869  19.952 tel03 
2012-07-26  7.9123  -72.436  -9.439 tel02 
2012-09-14 -0.0156    0.070  20.614 tel06 
2012-09-14 -0.0061    0.067  20.389 tel05 
2012-09-14  0.0029    0.072  20.587 tel02 
2012-09-15 -0.2581    0.404  20.627 tel04 
2012-09-15 -0.0625    0.264  20.711 tel06 
2012-09-15  0.1532    0.094  20.535 tel05 
2012-09-15  0.9291   -0.172  21.092 tel02 
2012-09-16 -0.0107    0.035  20.609 tel04 
2012-09-16 -0.0011    0.069  20.664 tel06 
2012-09-16  0.0487    0.007  20.419 tel05 
2012-09-17 -0.0025    0.077  20.628 tel06 
2012-09-17 -0.0011    0.082  20.608 tel04 
2012-09-17  0.0011    0.082  20.392 tel05 
2012-09-17  0.0022    0.086  20.404 tel01 
2012-09-18 -0.0036    0.098  20.405 tel01 
2012-09-18 -0.0022    0.095  20.393 tel05 
2012-09-18 -0.0005    0.092  20.538 tel04 
2012-09-18  0.0003    0.083  20.629 tel06 
2012-09-19 -0.3033    0.196  20.263 tel06 
2012-09-19 -0.0049    0.107  20.055 tel01 
2012-09-19  0.7102    0.958  20.884 tel05 
2012-09-19 11.7494    4.369  27.991 tel04 
2012-09-22 -0.0638    1.280  20.910 tel04 
2012-09-22  0.0338    0.807  20.450 tel05 
2012-09-22  0.7277   -0.214  20.480 tel06 
2012-09-22  0.7930   -0.177  20.450 tel01 
2012-09-23 -0.0205    0.098  20.471 tel04 
2012-09-23 -0.0033    0.228  20.438 tel06 
2012-09-23  0.3297    0.027  20.497 tel05 
2012-09-24 -0.0074    0.159  20.382 tel05 
2012-09-24 -0.0032    0.128  20.521 tel06 
2012-09-24  0.8199   -0.417  20.465 tel04 
2012-09-24  1.2438   -0.743  20.286 tel01 
2012-09-28 -0.0023    0.080  20.379 tel01 
2012-09-29 -0.0015    0.075  20.631 tel06 
2012-09-29 -0.0010    0.073  20.602 tel04 
2012-09-29  0.0014    0.070  20.392 tel05 
2012-09-29  0.0029    0.068  20.399 tel01 
2012-09-30  0.0019    0.069  20.419 tel01 
2012-09-30  0.0021    0.074  20.414 tel05 
2012-09-30  0.0031    0.072  20.648 tel06 
2012-09-30  0.0058    0.069  20.622 tel04 
2012-10-01  0.0004    0.067  20.635 tel06 
2012-10-01  0.0014    0.072  20.418 tel01 
2012-10-01  0.0014    0.066  20.610 tel04 
2012-10-01  0.0029    0.062  20.407 tel05 
2012-10-02 -0.0095    0.106  20.620 tel04 
2012-10-02 -0.0014    0.089  20.394 tel01 
2012-10-02  0.0035    0.058  20.646 tel06 
2012-10-03 -0.0065    0.063  20.388 tel04 
2012-10-03 -0.0055    0.087  20.247 tel06 
2012-10-05 -0.6748    0.723  20.130 tel06 
2012-10-05  0.1189    0.054  20.053 tel03 
2012-10-05  0.6168   -0.852  19.953 tel01 
2012-10-06  0.0567    0.245  20.542 tel06 
2012-10-06  0.0703   -0.034  20.191 tel05 
2012-10-06  0.1027    0.028  20.187 tel01 
2012-10-06  0.1573   -0.139  20.210 tel03 
2012-10-06  0.4224   -0.591  20.274 tel04 
2012-10-07 -0.0013    0.063  20.647 tel06 
2012-10-07 -0.0008    0.060  20.401 tel05 
2012-10-07  0.0006    0.062  20.414 tel01 
2012-10-07  0.0010    0.060  20.631 tel03 
2012-10-07  0.0041    0.063  20.618 tel04 
2012-10-08 -0.0022    0.100  20.626 tel04 
2012-10-08  0.0022    0.099  20.561 tel06 
2012-10-08  0.0058    0.084  20.641 tel03 
2012-10-08  0.0364    0.062  20.319 tel05 
2012-10-08  0.1103   -0.007  20.377 tel01 
2012-10-09 -0.0045    0.057  20.646 tel06 
2012-10-09 -0.0027    0.065  20.420 tel01 
2012-10-09  0.0004    0.065  20.622 tel04 
2012-10-09  0.0084    0.055  20.341 tel05 
2012-10-09  0.0113    0.043  20.609 tel03 
2012-10-10  0.0019    0.048  20.390 tel05 
2012-10-10  0.0026    0.060  20.655 tel06 
2012-10-12 -0.0053    0.057  20.634 tel04 
2012-10-12 -0.0033    0.053  20.630 tel03 
2012-10-12 -0.0001    0.058  20.665 tel06 
2012-10-12  0.0006    0.057  20.368 tel05 
2012-10-12  0.0037    0.063  20.440 tel01 
2012-10-13 -0.0027    0.063  20.430 tel01 
2012-10-13 -0.0012    0.060  20.331 tel05 
2012-10-13 -0.0002    0.052  20.562 tel03 
2012-10-13  0.0004    0.059  20.605 tel04 
2012-10-13  0.0009    0.051  20.655 tel06 
2012-10-14 -0.0023    0.054  20.544 tel04 
2012-10-14  0.0003    0.055  20.358 tel05 
2012-10-14  0.0010    0.059  20.434 tel01 
2012-10-14  0.0019    0.056  20.625 tel03 
2012-10-14  0.0035    0.046  20.656 tel06 
2012-10-15 -0.0037    0.074  20.325 tel05 
2012-10-15 -0.0020    0.070  20.582 tel04 
2012-10-15 -0.0011    0.068  20.437 tel01 
2012-10-15  0.0015    0.060  20.653 tel06 
2012-10-15  0.0031    0.057  20.641 tel03 
2012-10-16  0.0394   -0.018  19.535 tel05 
2012-10-16  0.0467    0.031  19.834 tel06 
2012-10-16  0.0903   -0.053  20.287 tel04 
2012-10-16  0.1204   -0.011  20.331 tel03 
2012-10-17  0.0366    0.098  20.406 tel04 
2012-10-18 -0.2324    2.359  20.014 tel03 
2012-10-18  0.5435   -0.954  19.694 tel06 
2012-10-18  0.7760   -0.392  20.028 tel05 
2012-10-18  0.7942    0.375  20.453 tel04 
2012-10-18  3.0075    9.478  27.323 tel01 
2012-10-19 -0.0044    0.067  20.599 tel06 
2012-10-19 -0.0013    0.069  20.542 tel04 
2012-10-19  0.0021    0.072  20.282 tel05 
2012-10-19  0.0046    0.056  20.584 tel03 
2012-10-19  0.0255    0.058  20.380 tel01 
2012-10-20 -0.0076    0.069  20.620 tel06 
2012-10-20 -0.0025    0.060  20.582 tel04 
2012-10-20  0.0005    0.045  20.543 tel03 
2012-10-20  0.0024    0.060  20.390 tel01 
2012-10-20  0.0047    0.040  20.297 tel05 
2012-10-21 -0.0091    0.067  20.629 tel06 
2012-10-21 -0.0048    0.077  20.600 tel04 
2012-10-21 -0.0047    0.085  20.415 tel01 
2012-10-21  0.0011    0.063  20.333 tel05 
2012-10-21  0.0022    0.062  20.624 tel03 
2012-10-22 -0.0020    0.066  20.636 tel03 
2012-10-22 -0.0002    0.061  20.614 tel04 
2012-10-22  0.0038    0.059  20.419 tel01 
2012-10-22  0.0086    0.037  20.360 tel05 
2012-10-23 -0.1552    0.041  20.475 tel06 
2012-10-23 -0.1014   -0.024  20.242 tel01 
2012-10-23 -0.0730    0.068  20.503 tel04 
2012-10-23 -0.0468   -0.027  20.126 tel05 
2012-10-23 -0.0288   -0.056  20.453 tel03 
2012-10-24 -0.0058    0.039  20.650 tel06 
2012-10-24 -0.0028    0.049  20.641 tel03 
2012-10-24  0.0023    0.042  20.425 tel05 
2012-10-25  0.0000    0.059  20.359 tel05 
2012-10-25  0.0003    0.052  20.658 tel06 
2012-10-25  0.0006    0.056  20.626 tel04 
2012-10-25  0.0022    0.053  20.636 tel03 
2012-10-26  0.0006    0.048  20.661 tel06 
2012-10-26  0.0011    0.047  20.626 tel04 
2012-10-26  0.0014    0.052  20.434 tel01 
2012-10-26  0.0014    0.046  20.640 tel03 
2012-10-26  0.0015    0.043  20.340 tel05 
2012-10-27 -0.0021    0.058  20.609 tel04 
2012-10-27  0.0002    0.058  20.627 tel03 
2012-10-27  0.0010    0.054  20.416 tel01 
2012-10-27  0.0011    0.054  20.650 tel06 
2012-10-27  0.0033    0.052  20.346 tel05 
2012-10-28 -0.0008    0.072  20.665 tel08 
2012-10-28 -0.0003    0.068  20.600 tel04 
2012-10-28  0.0004    0.064  20.620 tel03 
2012-10-28  0.0009    0.069  20.408 tel01 
2012-10-28  0.0024    0.063  20.632 tel06 
2012-10-28  0.0028    0.066  20.318 tel05 
2012-10-29 -0.0053    0.055  20.415 tel01 
2012-10-29 -0.0049    0.057  20.607 tel04 
2012-10-29 -0.0033    0.053  20.344 tel05 
2012-10-29 -0.0022    0.052  20.671 tel08 
2012-10-29 -0.0020    0.055  20.638 tel03 
2012-10-29  0.0007    0.056  20.647 tel06 
2012-10-30 -0.0006    0.052  20.651 tel06 
2012-10-30 -0.0004    0.057  20.423 tel01 
2012-10-30 -0.0002    0.057  20.616 tel04 
2012-10-30  0.0005    0.053  20.350 tel05 
2012-10-30  0.0013    0.052  20.636 tel03 
2012-10-30  0.0023    0.052  20.676 tel08 
2012-10-31 -0.0022    0.058  20.622 tel03 
2012-10-31 -0.0000    0.061  20.582 tel04 
2012-10-31  0.0001    0.054  20.201 tel05 
2012-10-31  0.0017    0.060  20.662 tel08 
2012-10-31  0.0035    0.048  20.644 tel06 
2012-11-01 -0.0016    0.066  20.406 tel01 
2012-11-01  0.0000    0.071  20.605 tel04 
2012-11-01  0.0007    0.064  20.630 tel06 
2012-11-01  0.0026    0.061  20.616 tel03 
2012-11-01  0.0042    0.069  20.657 tel08 
2012-11-01  0.0058    0.064  20.369 tel05 
2012-11-02 -0.0025    0.072  20.380 tel01 
2012-11-02  0.0022    0.053  20.594 tel03 
2012-11-02  0.0026    0.064  20.280 tel05 
2012-11-02  0.0054    0.067  20.612 tel06 
2012-11-02  0.0057    0.084  20.641 tel08 
2012-11-02  0.0082    0.064  20.579 tel04 
2012-11-03 -0.0037    0.076  20.493 tel04 
2012-11-03  0.0003    0.078  20.630 tel08 
2012-11-03  0.0007    0.065  20.370 tel01 
2012-11-03  0.0012    0.064  20.587 tel03 
2012-11-03  0.0034    0.070  20.270 tel05 
2012-11-03  0.0041    0.059  20.590 tel06 
2012-11-04 -0.0033    0.067  20.674 tel08 
2012-11-04  0.0006    0.057  20.566 tel04 
2012-11-04  0.0022    0.048  20.418 tel01 
2012-11-04  0.0043    0.051  20.632 tel03 
2012-11-04  0.0045    0.045  20.646 tel06 
2012-11-04  0.0059    0.052  20.349 tel05 
2012-11-05  0.0007    0.055  20.640 tel06 
2012-11-05  0.0009    0.056  20.582 tel04 
2012-11-05  0.0011    0.051  20.629 tel03 
2012-11-05  0.0021    0.056  20.673 tel08 
2012-11-05  0.0036    0.049  20.341 tel05 
2012-11-05  0.0058    0.051  20.420 tel01 
2012-11-06 -0.0026    0.064  20.639 tel06 
2012-11-06 -0.0012    0.064  20.576 tel04 
2012-11-06 -0.0003    0.059  20.402 tel05 
2012-11-06  0.0000    0.066  20.673 tel08 
2012-11-06  0.0029    0.067  20.416 tel01 
2012-11-06  0.0042    0.060  20.626 tel03 
2012-11-11 -0.0016    0.045  20.645 tel03 
2012-11-11  0.0015    0.042  20.625 tel04 
2012-11-11  0.0017    0.037  20.334 tel05 
2012-11-11  0.0023    0.039  20.433 tel01 
2012-11-11  0.0069    0.030  20.692 tel08 
2012-11-13 -0.0592    0.269  20.448 tel04 
2012-11-13 -0.0586    0.089  20.649 tel08 
2012-11-13 -0.0584    0.317  20.688 tel03 
2012-11-13 -0.0159    0.193  20.526 tel07 
2012-11-13  0.0043    0.074  20.380 tel01 
2012-11-13  0.0048    0.031  20.348 tel06 
2012-11-13  0.0513    0.327  20.347 tel05 
2012-11-14  0.1597   -0.173  20.005 tel05 
2012-11-14  0.4320   -0.112  20.251 tel03 
2012-11-14  0.4650   -0.217  19.885 tel06 
2012-11-14  0.7144   -0.168  20.156 tel07 
2012-11-14  0.9250   -0.199  20.628 tel08 
2012-11-14  0.9916    0.069  19.984 tel01 
2012-11-14  1.3890   -1.410  19.917 tel04 
2012-11-19 -0.0191    0.059  20.584 tel07 
2012-11-19 -0.0019    0.047  20.576 tel04 
2012-11-19 -0.0016    0.031  20.563 tel03 
2012-11-19  0.0024    0.039  20.358 tel01 
2012-11-19  0.0114    0.057  20.637 tel08 
2012-11-19  0.0138    0.034  20.122 tel05 
2012-11-19  0.0185    0.018  20.578 tel06 
2012-11-21 -0.0108    0.091  20.639 tel08 
2012-11-21 -0.0082    0.084  20.592 tel07 
2012-11-21 -0.0058    0.076  20.602 tel06 
2012-11-21 -0.0052    0.087  20.521 tel04 
2012-11-21 -0.0032    0.088  20.315 tel05 
2012-11-21 -0.0018    0.080  20.382 tel01 
2012-11-21  0.0018    0.064  20.623 tel03 
2012-11-22  0.0032    0.066  20.400 tel01 
2012-11-22  0.0032    0.062  20.652 tel08 
2012-11-22  0.0033    0.055  20.617 tel06 
2012-11-22  0.0037    0.056  20.606 tel07 
2012-11-22  0.0037    0.060  20.646 tel03 
2012-11-22  0.0038    0.058  20.544 tel04 
2012-11-22  0.0047    0.053  20.581 tel02 
2012-11-22  0.0050    0.059  20.328 tel05 
2012-11-23 -0.0056    0.066  20.570 tel04 
2012-11-23  0.0018    0.053  20.611 tel07 
2012-11-23  0.0021    0.055  20.631 tel06 
2012-11-23  0.0048    0.053  20.591 tel02 
2012-11-23  0.0056    0.054  20.314 tel05 
2012-11-23  0.0061    0.059  20.653 tel08 
2012-11-23  0.0094    0.041  20.654 tel03 
2012-11-24 -0.0186    0.082  20.316 tel08 
2012-11-24 -0.0149    0.078  20.572 tel02 
2012-11-24 -0.0116    0.053  20.058 tel06 
2012-11-24 -0.0115    0.062  20.045 tel07 
2012-11-24 -0.0092    0.062  20.099 tel01 
2012-11-24 -0.0082    0.071  20.036 tel04 
2012-11-24  0.0016    0.050  20.332 tel05 
2012-11-24  0.0081    0.047  20.453 tel03 
2012-11-25 -0.0122    0.065  20.407 tel01 
2012-11-25 -0.0046    0.076  20.608 tel04 
2012-11-25 -0.0029    0.071  20.684 tel08 
2012-11-25 -0.0019    0.047  20.638 tel06 
2012-11-25 -0.0018    0.040  20.646 tel03 
2012-11-26 -0.0075    0.070  20.313 tel04 
2012-11-26 -0.0036    0.091  20.624 tel03 
2012-11-26  0.0010    0.059  20.324 tel05 
2012-11-26  0.0017    0.038  20.652 tel08 
2012-11-26  0.0061    0.041  20.532 tel02 
2012-11-26  0.0074    0.061  20.607 tel06 
2012-11-26  0.0095    0.043  20.616 tel07 
2012-11-26  0.0199    0.053  20.416 tel01 
2012-11-27 -0.0689    0.046  20.245 tel05 
2012-11-27 -0.0689    0.240  20.623 tel03 
2012-11-27 -0.0507    0.006  20.225 tel02 
2012-11-27 -0.0489    0.084  20.275 tel01 
2012-11-27  0.0043    0.050  20.340 tel04 
2012-11-27  0.0118    0.063  20.581 tel08 
2012-11-27  0.0135    0.034  20.200 tel06 
2012-11-27  0.0733   -0.119  20.569 tel07 
2012-11-28 -0.0088    0.053  20.606 tel07 
2012-11-28 -0.0079    0.060  20.551 tel04 
2012-11-28 -0.0075    0.052  20.623 tel03 
2012-11-28 -0.0020    0.049  20.289 tel05 
2012-11-28 -0.0017    0.048  20.575 tel06 
2012-11-28  0.0004    0.053  20.559 tel02 
2012-11-28  0.0006    0.055  20.376 tel01 
2012-11-28  0.0044    0.046  20.638 tel08 
2012-11-29 -0.0053    0.061  20.265 tel05 
2012-11-29 -0.0046    0.110  20.672 tel03 
2012-11-29 -0.0028    0.060  20.591 tel02 
2012-11-29 -0.0014    0.083  20.645 tel06 
2012-11-29  0.0056    0.051  20.614 tel07 
2012-11-29  0.0083    0.034  20.659 tel08 
2012-11-29  0.0114    0.050  20.540 tel04 
2012-11-30 -0.0206    0.292  20.463 tel04 
2012-11-30 -0.0012    0.242  20.524 tel03 
2012-11-30  0.0017    0.196  20.510 tel06 
2012-11-30  0.0387    0.086  20.324 tel02 
2012-11-30  0.0457    0.268  19.965 tel05 
2012-11-30  0.0509    0.109  20.292 tel07 
2012-11-30  0.0732   -0.010  20.441 tel08 
2012-11-30  0.1413    0.063  20.109 tel01 
2012-12-01 -0.0310    0.133  20.301 tel05 
2012-12-01 -0.0067   -0.017  20.437 tel03 
2012-12-01 -0.0022    0.064  20.384 tel04 
2012-12-01  0.0017    0.041  20.489 tel08 
2012-12-01  0.0104    0.152  20.387 tel01 
2012-12-01  0.0349    0.111  20.559 tel02 
2012-12-01  0.0399    0.019  20.509 tel07 
2012-12-01  0.0553    0.039  20.517 tel06 
2012-12-02  0.0018    0.042  20.540 tel04 
2012-12-02  0.0026    0.052  20.601 tel07 
2012-12-02  0.0049    0.055  20.655 tel08 
2012-12-02  0.0065    0.038  20.321 tel05 
2012-12-02  0.0097    0.042  20.652 tel03 
2012-12-02  0.0231    0.031  20.375 tel01 
2012-12-02  0.0271    0.031  20.572 tel02 
2012-12-02  0.0490    0.006  20.622 tel06 
2012-12-03 -0.1157    0.126  20.277 tel05 
2012-12-03 -0.0729    0.179  20.547 tel04 
2012-12-03 -0.0619    0.217  20.628 tel03 
2012-12-03 -0.0368   -0.025  20.530 tel08 
2012-12-03 -0.0194    0.060  20.493 tel02 
2012-12-03 -0.0180    0.047  20.526 tel07 
2012-12-03 -0.0159   -0.018  20.535 tel06 
2012-12-03 -0.0048    0.029  20.365 tel01 
2012-12-04  0.0281   -0.100  20.054 tel04 
2012-12-04  0.0920   -0.153  20.156 tel02 
2012-12-04  0.1351    0.205  19.863 tel03 
2012-12-04  0.1383   -0.347  19.962 tel05 
2012-12-04  0.3272    0.116  20.049 tel01 
2012-12-04  0.3340   -0.574  20.413 tel07 
2012-12-04  0.3503    0.150  20.061 tel06 
2012-12-04  0.4096   -0.553  20.326 tel08 
2012-12-05 -0.0316    0.058  20.556 tel07 
2012-12-05 -0.0048    0.056  20.374 tel04 
2012-12-05 -0.0038    0.080  20.595 tel02 
2012-12-05 -0.0002    0.061  20.614 tel06 
2012-12-05  0.0007    0.101  20.681 tel08 
2012-12-05  0.0052    0.002  20.640 tel03 
2012-12-05  0.0167    0.041  20.390 tel05 
2012-12-06 -0.5308    0.107  19.264 tel04 
2012-12-06 -0.2526    0.198  19.172 tel02 
2012-12-06 -0.2172    0.061  19.306 tel03 
2012-12-06 -0.1859   -0.420  19.610 tel08 
2012-12-06 -0.1377    0.032  19.954 tel05 
2012-12-06 -0.1192    0.168  20.387 tel01 
2012-12-06 -0.0024    0.044  19.998 tel07 
2012-12-06  0.5051    0.700  19.750 tel06 
2012-12-07 -0.0054    0.059  20.572 tel04 
2012-12-07  0.0005    0.052  20.394 tel01 
2012-12-07  0.0013    0.046  20.634 tel06 
2012-12-07  0.0016    0.043  20.656 tel03 
2012-12-07  0.0019    0.046  20.586 tel02 
2012-12-07  0.0019    0.049  20.617 tel07 
2012-12-07  0.0026    0.045  20.331 tel05 
2012-12-07  0.0052    0.042  20.660 tel08 
2012-12-08 -0.2337    0.419  19.981 tel05 
2012-12-08 -0.1478    0.317  20.334 tel06 
2012-12-08 -0.0536    0.475  20.501 tel03 
2012-12-08  0.0213   -0.021  20.026 tel07 
2012-12-08  0.0519    0.142  19.989 tel01 
2012-12-08  0.1091    0.252  20.229 tel04 
2012-12-08  0.1148    0.125  19.938 tel08 
2012-12-08  0.1811    0.206  20.203 tel02 
2012-12-09 -0.0520    0.121  20.613 tel08 
2012-12-09 -0.0500    0.205  20.399 tel01 
2012-12-09 -0.0091    0.116  20.607 tel07 
2012-12-09  0.0251    0.095  20.573 tel02 
2012-12-09  0.0741    0.077  20.653 tel06 
2012-12-10 -0.0015    0.048  20.602 tel04 
2012-12-10 -0.0004    0.044  20.610 tel02 
2012-12-10  0.0023    0.043  20.683 tel03 
2012-12-10  0.0024    0.046  20.652 tel06 
2012-12-10  0.0025    0.045  20.432 tel01 
2012-12-10  0.0036    0.040  20.636 tel07 
2012-12-10  0.0049    0.036  20.416 tel05 
2012-12-10  0.0057    0.039  20.681 tel08 
2012-12-11 -0.0168    0.063  20.627 tel07 
2012-12-11 -0.0079    0.040  20.639 tel06 
2012-12-11 -0.0023    0.046  20.561 tel04 
2012-12-11  0.0026    0.040  20.620 tel03 
2012-12-11  0.0031    0.045  20.680 tel08 
2012-12-11  0.0135    0.030  20.329 tel05 
2012-12-11  0.0137    0.018  20.603 tel02 
2012-12-12 -0.0023    0.054  20.417 tel01 
2012-12-12 -0.0002    0.057  20.618 tel07 
2012-12-12  0.0026    0.042  20.664 tel08 
2012-12-12  0.0026    0.051  20.627 tel03 
2012-12-12  0.0034    0.057  20.500 tel04 
2012-12-12  0.0039    0.037  20.393 tel05 
2012-12-12  0.0045    0.036  20.654 tel06 
2012-12-12  0.0081    0.044  20.605 tel02 
2012-12-17 -0.0023    0.050  20.612 tel04 
2012-12-17  0.0022    0.057  20.603 tel02 
2012-12-17  0.0029    0.041  20.630 tel07 
2012-12-17  0.0042    0.037  20.669 tel03 
2012-12-17  0.0052    0.040  20.649 tel06 
2012-12-17  0.0064    0.058  20.415 tel01 
2012-12-17  0.0067    0.041  20.682 tel08 
2012-12-17  0.0086    0.041  20.340 tel05 
2012-12-19 -0.0016    0.051  20.615 tel02 
2012-12-19 -0.0009    0.054  20.626 tel04 
2012-12-19 -0.0004    0.051  20.680 tel03 
2012-12-19  0.0012    0.045  20.355 tel05 
2012-12-19  0.0026    0.045  20.664 tel06 
2012-12-19  0.0037    0.046  20.644 tel07 
2012-12-19  0.0052    0.042  20.682 tel08 
2012-12-20 -0.1789   -0.291  20.095 tel01 
2012-12-20 -0.1411    0.156  20.382 tel07 
2012-12-20 -0.0405    0.113  20.425 tel06 
2012-12-20 -0.0350   -0.350  20.443 tel02 
2012-12-20 -0.0328    0.053  20.322 tel05 
2012-12-20 -0.0311   -0.014  19.938 tel08 
2012-12-20 -0.0130    0.062  20.673 tel03 
2012-12-20 -0.0091    0.047  19.732 tel04 
2012-12-22 -0.3956    3.454  19.278 tel01 
2012-12-22 -0.0508    3.289  19.396 tel02 
2012-12-22  0.5937    0.217  20.118 tel03 
2012-12-22  0.7411    0.208  20.050 tel04 
2012-12-22  0.8132    0.134  19.714 tel05 
2012-12-22  3.1743    2.225  21.656 tel08 
2012-12-22  3.5668    2.751  23.823 tel06 
2012-12-22  3.8915   -0.370  20.727 tel07 
2012-12-26 -0.0011    0.057  20.592 tel02 
2012-12-26  0.0003    0.059  20.578 tel04 
2012-12-26  0.0037    0.041  20.670 tel08 
2012-12-26  0.0047    0.047  20.368 tel01 
2012-12-26  0.0204    0.030  20.142 tel05 
2012-12-26  0.0302    0.045  20.639 tel06 
2012-12-28 -0.0017    0.028  20.624 tel06 
2012-12-28 -0.0013    0.034  20.602 tel02 
2012-12-28  0.0007    0.044  20.637 tel07 
2012-12-28  0.0017    0.038  20.539 tel04 
2012-12-28  0.0023    0.035  20.287 tel05 
2012-12-28  0.0066    0.036  20.679 tel08 
2013-01-01 -0.0221    0.042  20.490 tel04 
2013-01-01 -0.0083    0.046  20.504 tel08 
2013-01-01 -0.0030    0.058  20.304 tel05 
2013-01-01  0.0009    0.046  20.259 tel01 
2013-01-01  0.0027    0.024  20.443 tel02 
2013-01-01  0.0030    0.043  20.492 tel07 
2013-01-02 -0.0097    0.071  20.597 tel02 
2013-01-02  0.0002    0.049  20.559 tel04 
2013-01-02  0.0004    0.046  20.629 tel06 
2013-01-02  0.0037    0.049  20.408 tel01 
2013-01-02  0.0044    0.044  20.624 tel07 
2013-01-02  0.0109    0.027  20.664 tel08 
2013-01-02  0.0113    0.021  20.391 tel05 
2013-01-04 -0.0109    0.058  20.680 tel08 
2013-01-04 -0.0046    0.045  20.646 tel06 
2013-01-04 -0.0010    0.051  20.580 tel04 
2013-01-04 -0.0010    0.051  20.341 tel05 
2013-01-04 -0.0002    0.052  20.424 tel01 
2013-01-04  0.0012    0.046  20.609 tel02 
2013-01-05  0.0001    0.082  20.470 tel04 
2013-01-05  0.0027    0.097  20.541 tel02 
2013-01-05  0.0037    0.039  20.240 tel01 
2013-01-05  0.0039    0.058  20.458 tel06 
2013-01-05  0.0160    0.032  20.210 tel05 
2013-01-05  0.0614    0.178  20.605 tel08 
2013-01-06 -0.0183    0.048  20.323 tel05 
2013-01-06 -0.0058    0.049  20.589 tel04 
2013-01-06  0.0022    0.043  20.590 tel02 
2013-01-06  0.1237   -0.086  20.681 tel08 
2013-01-08 -0.0041    0.059  20.345 tel05 
2013-01-08 -0.0038    0.052  20.416 tel01 
2013-01-08 -0.0036    0.050  20.677 tel08 
2013-01-08 -0.0010    0.051  20.630 tel07 
2013-01-09 -0.3026    0.371  20.318 tel07 
2013-01-09 -0.1463    0.213  20.302 tel06 
2013-01-09 -0.1128    0.226  20.495 tel08 
2013-01-09 -0.0448    0.008  20.477 tel04 
2013-01-09  0.0033   -0.080  20.457 tel02 
2013-01-11 -0.0324    0.111  20.569 tel06 
2013-01-11 -0.0027    0.060  20.498 tel04 
2013-01-11 -0.0004    0.035  20.284 tel05 
2013-01-11  0.0004    0.045  20.506 tel07 
2013-01-11  0.0005    0.035  20.337 tel01 
2013-01-11  0.0007    0.058  20.513 tel02 
2013-01-11  0.0070    0.051  20.674 tel08 
2013-01-12 -0.0235    0.080  20.557 tel07 
2013-01-12 -0.0161    0.073  20.704 tel08 
2013-01-12 -0.0060    0.035  20.455 tel01 
2013-01-12 -0.0055    0.048  20.671 tel06 
2013-01-12 -0.0045    0.062  20.649 tel04 
2013-01-12 -0.0024    0.036  20.608 tel02 
2013-01-12  0.0008    0.052  20.355 tel05 
2013-01-13 -0.0123    0.054  20.453 tel01 
2013-01-13 -0.0099    0.062  20.642 tel04 
2013-01-13 -0.0043    0.060  20.383 tel06 
2013-01-13 -0.0028    0.037  20.238 tel05 
2013-01-13 -0.0002    0.035  20.631 tel02 
2013-01-13  0.0364   -0.058  20.650 tel07 
2013-01-13  0.0516   -0.013  20.713 tel08 
2013-01-14 -0.0062    0.052  20.665 tel07 
2013-01-14 -0.0042    0.054  20.646 tel02 
2013-01-14 -0.0015    0.053  20.474 tel01 
2013-01-14  0.0005    0.042  20.687 tel06 
2013-01-14  0.0037    0.049  20.383 tel05 
2013-01-16 -0.0067    0.049  20.627 tel06 
2013-01-16 -0.0040    0.047  20.614 tel07 
2013-01-16 -0.0037    0.049  20.311 tel05 
2013-01-16 -0.0013    0.045  20.428 tel01 
2013-01-16 -0.0010    0.044  20.670 tel08 
2013-01-16  0.0066    0.028  20.598 tel02 
2013-01-17 -0.0240    0.300  20.598 tel06 
2013-01-17 -0.0205    0.448  20.461 tel04 
2013-01-17  0.0035    0.470  20.735 tel02 
2013-01-17  0.0316    0.376  20.521 tel08 
2013-01-17  0.0661    0.323  20.208 tel05 
2013-01-17  0.0908    0.059  20.514 tel07 
2013-01-17  0.3789    0.004  20.256 tel01 
2013-01-18 -0.0761   -0.026  20.427 tel06 
2013-01-18 -0.0163   -0.076  20.406 tel07 
2013-01-18  0.0043   -0.071  20.434 tel02 
2013-01-18  0.0086    0.199  20.597 tel08 
2013-01-18  0.0100   -0.011  20.253 tel01 
2013-01-18  0.1193   -0.048  20.254 tel05 
2013-01-18  0.2085   -0.160  20.506 tel04 
2013-01-19 -0.0155    0.080  20.601 tel07 
2013-01-19 -0.0057    0.072  20.287 tel05 
2013-01-19 -0.0045    0.059  20.576 tel02 
2013-01-19 -0.0045    0.065  20.653 tel08 
2013-01-19 -0.0036    0.060  20.674 tel03 
2013-01-19 -0.0023    0.067  20.402 tel01 
2013-01-19 -0.0021    0.057  20.622 tel06 
2013-01-19  0.0000    0.059  20.587 tel04 
2013-01-20 -0.0377   -0.056  20.223 tel06 
2013-01-20  0.0059    0.040  20.354 tel07 
2013-01-20  0.0333   -0.090  20.152 tel04 
2013-01-20  0.0334    0.083  20.369 tel03 
2013-01-20  0.0966   -0.361  20.054 tel05 
2013-01-20  0.1143   -0.305  20.051 tel01 
2013-01-20  0.6076   -0.491  20.596 tel08 
2013-01-20  2.7299   -2.962  20.619 tel02 
2013-01-21 -0.0127    0.086  20.296 tel05 
2013-01-21 -0.0081    0.074  20.606 tel06 
2013-01-21 -0.0065    0.073  20.567 tel04 
2013-01-21 -0.0056    0.063  20.633 tel08 
2013-01-21 -0.0049    0.068  20.662 tel03 
2013-01-21 -0.0026    0.064  20.556 tel02 
2013-01-21 -0.0012    0.063  20.586 tel07 
2013-01-21  0.0049    0.054  20.381 tel01 
2013-01-22 -0.0663    0.303  20.637 tel04 
2013-01-22 -0.0446    0.394  20.215 tel05 
2013-01-22 -0.0149    0.208  20.396 tel01 
2013-01-22  0.0113    0.150  20.626 tel07 
2013-01-22  0.0122    0.040  20.643 tel03 
2013-01-22  0.0122    0.090  20.549 tel06 
2013-01-22  0.0391    0.050  20.619 tel08 
2013-01-22  0.1057    0.182  20.625 tel02 
2013-01-30 -0.0889    0.159  20.337 tel01 
2013-01-30 -0.0827    0.139  20.564 tel06 
2013-01-30 -0.0818    0.257  20.595 tel04 
2013-01-30 -0.0658    0.180  20.443 tel02 
2013-01-30 -0.0418    0.131  20.174 tel05 
2013-01-30 -0.0357    0.126  20.621 tel08 
2013-01-30 -0.0342    0.116  20.659 tel03 
2013-01-31 -0.0054    0.040  20.444 tel08 
2013-01-31 -0.0053    0.049  20.295 tel03 
2013-01-31 -0.0025    0.045  20.304 tel01 
2013-01-31 -0.0019    0.034  20.121 tel02 
2013-01-31 -0.0017    0.044  20.239 tel05 
2013-01-31 -0.0013    0.038  20.248 tel07 
2013-01-31 -0.0007    0.035  20.507 tel04 
2013-01-31  0.0005    0.037  20.183 tel06 
2013-02-01 -0.1441    0.481  20.296 tel07 
2013-02-01 -0.0509    0.035  20.446 tel03 
2013-02-01 -0.0191    0.302  20.091 tel05 
2013-02-01  0.0144    0.282  20.280 tel06 
2013-02-01  0.0478    0.243  20.000 tel01 
2013-02-01  0.1553    0.053  20.315 tel04 
2013-02-01  0.1619    0.098  20.415 tel08 
2013-02-01  0.1760    0.201  20.313 tel02 
2013-02-04  0.0008    0.049  20.318 tel05 
2013-02-04  0.0014    0.040  20.671 tel03 
2013-02-04  0.0028    0.047  20.583 tel04 
2013-02-04  0.0132    0.029  20.594 tel07 
2013-02-04  0.0177    0.030  20.618 tel06 
2013-02-04  0.0200    0.032  20.573 tel02 
2013-02-04  0.0270    0.018  20.385 tel01 
2013-02-05 -0.0379    0.092  20.520 tel04 
2013-02-05 -0.0190    0.087  20.311 tel05 
2013-02-05  0.0074    0.041  20.540 tel03 
2013-02-05  0.0119    0.044  20.492 tel06 
2013-02-05  0.0283    0.020  20.572 tel02 
2013-02-05  0.0342    0.013  20.348 tel01 
2013-02-06 -0.0186    0.086  19.598 tel05 
2013-02-06 -0.0104    0.083  20.597 tel07 
2013-02-06 -0.0100    0.081  20.532 tel06 
2013-02-06 -0.0054    0.080  20.384 tel02 
2013-02-06 -0.0033    0.077  20.637 tel03 
2013-02-06 -0.0004    0.065  20.311 tel01 
2013-02-06  0.0068    0.071  20.440 tel04 
2013-02-07 -0.5179    1.227  20.504 tel04 
2013-02-07 -0.4595    1.137  20.480 tel02 
2013-02-07 -0.3262    1.001  20.657 tel07 
2013-02-07 -0.1028    0.407  20.011 tel05 
2013-02-07 -0.0951    0.445  20.241 tel01 
2013-02-07 -0.0711    0.402  20.407 tel06 
2013-02-07  0.1037    0.147  20.381 tel03 
2013-02-09 -0.0058    0.046  20.612 tel02 
2013-02-09 -0.0033    0.047  20.622 tel04 
2013-02-09 -0.0022    0.036  20.411 tel05 
2013-02-09 -0.0016    0.043  20.645 tel07 
2013-02-09 -0.0008    0.053  20.726 tel03 
2013-02-09  0.0008    0.049  20.666 tel06 
2013-02-10 -0.0125    0.063  20.651 tel07 
2013-02-10 -0.0086    0.060  20.437 tel01 
2013-02-10 -0.0044    0.046  20.719 tel03 
2013-02-10  0.0073    0.040  20.636 tel04 
2013-02-10  0.0330    0.009  20.624 tel02 
2013-02-10  0.1986   -0.101  20.437 tel05 
2013-02-12 -0.0031    0.049  20.599 tel02 
2013-02-12 -0.0027    0.058  20.716 tel03 
2013-02-12 -0.0021    0.052  20.429 tel01 
2013-02-12 -0.0012    0.050  20.326 tel05 
2013-02-12 -0.0006    0.051  20.648 tel06 
2013-02-12 -0.0005    0.052  20.616 tel04 
2013-02-12  0.0062    0.046  20.641 tel07 
2013-02-13 -0.0134    0.066  20.346 tel05 
2013-02-13 -0.0078    0.058  20.709 tel03 
2013-02-13 -0.0056    0.050  20.606 tel02 
2013-02-13 -0.0049    0.052  20.624 tel07 
2013-02-13 -0.0048    0.059  20.659 tel06 
2013-02-13 -0.0028    0.053  20.615 tel04 
2013-02-13 -0.0025    0.052  20.412 tel01 
2013-02-14  0.3989    0.410  20.321 tel03 
2013-02-14  1.4472   -1.543  19.867 tel01 
2013-02-14  1.8081   -1.373  20.122 tel07 
2013-02-16 -0.0420    0.136  20.590 tel07 
2013-02-16 -0.0189    0.090  20.616 tel02 
2013-02-16 -0.0155    0.088  20.575 tel04 
2013-02-16 -0.0102    0.066  20.304 tel05 
2013-02-16 -0.0092    0.086  20.697 tel03 
2013-02-16 -0.0057    0.047  20.613 tel08 
2013-02-16 -0.0057    0.058  20.315 tel01 
2013-02-16 -0.0038    0.070  20.611 tel06 
2013-02-17 -0.0140    0.065  20.526 tel08 
2013-02-17 -0.0062    0.041  20.632 tel07 
2013-02-17 -0.0030    0.059  20.357 tel05 
2013-02-17 -0.0021    0.046  20.556 tel02 
2013-02-17 -0.0020    0.048  20.582 tel06 
2013-02-17 -0.0017    0.052  20.355 tel01 
2013-02-17 -0.0016    0.049  20.531 tel04 
2013-02-17  0.0027    0.047  20.697 tel03 
2013-02-18 -0.0479    0.145  20.365 tel01 
2013-02-18  0.1193    0.104  20.253 tel03 
2013-02-18  0.2174   -0.011  20.398 tel05 
2013-02-22 -0.0055    0.053  20.658 tel06 
2013-02-22 -0.0031    0.046  20.408 tel05 
2013-02-22 -0.0028    0.043  20.706 tel03 
2013-02-22 -0.0017    0.046  20.681 tel08 
2013-02-23 -0.0136    0.099  20.593 tel02 
2013-02-23 -0.0047    0.083  20.417 tel01 
2013-02-25 -0.0152    0.102  20.707 tel08 
2013-02-25 -0.0060    0.076  20.430 tel05 
2013-02-25 -0.0052    0.080  20.676 tel06 
2013-02-25 -0.0050    0.072  20.724 tel03 
2013-02-25 -0.0024    0.074  20.639 tel04 
2013-02-25  0.0014    0.078  20.466 tel01 
2013-02-26 -0.0025    0.047  20.674 tel03 
2013-02-26 -0.0022    0.045  20.423 tel01 
2013-02-26 -0.0013    0.045  20.686 tel08 
2013-02-26  0.0040    0.027  20.349 tel05 
2013-02-27 -0.0258    0.151  20.682 tel08 
2013-02-27 -0.0206    0.127  20.645 tel06 
2013-02-27 -0.0192    0.149  20.435 tel01 
2013-02-27 -0.0183    0.162  20.610 tel04 
2013-02-27 -0.0089    0.140  20.301 tel05 
2013-02-27  0.0031    0.115  20.700 tel03 
2013-03-01 -0.0079    0.063  20.594 tel02 
2013-03-01 -0.0054    0.060  20.341 tel05 
2013-03-01 -0.0039    0.059  20.427 tel01 
2013-03-01 -0.0038    0.053  20.661 tel08 
2013-03-01 -0.0031    0.058  20.636 tel06 
2013-03-01 -0.0026    0.061  20.693 tel03 
2013-03-01 -0.0005    0.053  20.594 tel04 
2013-03-01  0.0029    0.047  20.619 tel07 
2013-03-02 -0.0254    0.105  20.643 tel06 
2013-03-02 -0.0188    0.102  20.319 tel05 
2013-03-02 -0.0165    0.109  20.604 tel04 
2013-03-02 -0.0160    0.091  20.452 tel02 
2013-03-02 -0.0060    0.080  20.695 tel03 
2013-03-02 -0.0024    0.059  20.618 tel07 
2013-03-04 -0.8787    2.705  20.828 tel04 
2013-03-04 -0.7593    2.905  21.034 tel02 
2013-03-04 -0.5549    1.630  20.422 tel05 
2013-03-04 -0.2360    0.567  20.480 tel07 
2013-03-04 -0.0893    0.545  20.611 tel03 
2013-03-04  0.0721    0.835  20.470 tel01 
2013-03-04  0.0851    0.518  20.583 tel06 
2013-03-06 -0.0054    0.062  20.570 tel02 
2013-03-06 -0.0021    0.050  20.676 tel03 
2013-03-06  0.0010    0.052  20.293 tel05 
2013-03-06  0.0022    0.056  20.402 tel01 
2013-03-06  0.0189    0.074  20.642 tel06 
2013-03-11 -0.0020    0.045  20.594 tel04 
2013-03-11  0.0013    0.041  20.329 tel05 
2013-03-11  0.0014    0.044  20.414 tel01 
2013-03-11  0.0015    0.040  20.637 tel06 
2013-03-11  0.0036    0.037  20.590 tel02 
2013-03-11  0.0063    0.038  20.690 tel03 
2013-03-12 -0.0071    0.065  20.579 tel04 
2013-03-12 -0.0026    0.057  20.618 tel06 
2013-03-12  0.0000    0.059  20.316 tel05 
2013-03-12  0.0014    0.054  20.577 tel02 
2013-03-12  0.0016    0.057  20.683 tel03 
2013-03-12  0.0045    0.052  20.398 tel01 
2013-03-13 -0.0056    0.059  20.616 tel06 
2013-03-13 -0.0036    0.051  20.310 tel05 
2013-03-13 -0.0022    0.049  20.568 tel02 
2013-03-13 -0.0008    0.054  20.673 tel03 
2013-03-13  0.0025    0.045  20.570 tel04 
2013-03-14 -0.0051    0.057  20.579 tel02 
2013-03-14 -0.0021    0.056  20.329 tel05 
2013-03-14 -0.0000    0.059  20.582 tel04 
2013-03-14  0.0010    0.050  20.678 tel03 
2013-03-14  0.0058    0.051  20.620 tel06 
2013-03-15 -1.0384 -225.474 -41.892 tel01 
2013-03-15 -1.0044   -1.436  18.531 tel04 
2013-03-15 -0.9809   -0.043  19.036 tel02 
2013-03-15 -0.3933    0.302  19.697 tel03 
2013-03-15 -0.2262   -2.168  18.877 tel05 
2013-03-15  0.2897    0.843  19.293 tel06 
2013-03-16 -0.0096    0.088  20.659 tel03 
2013-03-16 -0.0048    0.085  20.392 tel01 
2013-03-16 -0.0044    0.091  20.580 tel04 
2013-03-16 -0.0004    0.085  20.370 tel05 
2013-03-16  0.0006    0.070  20.604 tel06 
2013-03-16  0.0029    0.083  20.565 tel02 
2013-03-17 -0.0035    0.070  20.554 tel02 
2013-03-17  0.0026    0.068  20.561 tel04 
2013-03-17  0.0058    0.069  20.300 tel05 
2013-03-17  0.0101    0.057  20.653 tel03 
2013-03-17  0.0101    0.058  20.372 tel01 
2013-03-17  0.0173    0.045  20.598 tel06 
2013-03-18 -0.4089    0.795  20.436 tel03 
2013-03-18 -0.3288    0.244  20.205 tel02 
2013-03-18 -0.1376    0.095  20.138 tel05 
2013-03-18  0.1669    0.763  20.514 tel04 
2013-03-18  0.9576    1.118  21.121 tel01 
2013-03-18 10.5267   12.875  28.758 tel06 
2013-03-19 -0.3848    2.330  20.814 tel01 
2013-03-19 -0.1421    1.158  20.321 tel02 
2013-03-19  0.0013    1.045  20.618 tel03 
2013-03-19  0.0338    1.158  20.395 tel04 
2013-03-19  0.2785    0.676  20.488 tel06 
2013-03-24 -0.0008    0.059  20.614 tel06 
2013-03-24  0.0024    0.056  20.664 tel03 
2013-03-24  0.0032    0.050  20.568 tel04 
2013-03-24  0.0037    0.055  20.574 tel02 
2013-03-24  0.0093    0.038  20.361 tel05 
2013-03-25 -0.4156    0.338  20.199 tel04 
2013-03-25 -0.2798    0.120  20.154 tel01 
2013-03-25 -0.2735    0.280  19.994 tel05 
2013-03-25 -0.2062    0.340  20.425 tel02 
2013-03-25  0.0431    0.061  20.412 tel06 
2013-03-25  0.1201    0.044  20.445 tel03 
2013-03-26 -0.2705   -0.515  19.488 tel03 
2013-03-26  1.4422   -0.416  20.368 tel06 
2013-03-26  1.5304   -1.133  19.882 tel01 
2013-03-30 -0.0008    0.074  20.583 tel06 
2013-03-30  0.0010    0.068  20.545 tel02 
2013-03-30  0.0054    0.057  20.543 tel04 
2013-03-30  0.0108    0.062  20.370 tel01 
2013-03-31 -0.0092    0.081  20.373 tel01 
2013-03-31 -0.0015    0.047  20.657 tel03 
2013-03-31  0.0034    0.056  20.318 tel05 
2013-03-31  0.0044    0.050  20.607 tel06 
2013-03-31  0.0091    0.045  20.559 tel04 
2013-04-01 -0.0031    0.058  20.351 tel01 
2013-04-01 -0.0010    0.054  20.056 tel05 
2013-04-01  0.0005    0.048  20.555 tel03 
2013-04-01  0.0006    0.049  20.419 tel04 
2013-04-01  0.0090    0.042  20.600 tel06 
2013-04-01  0.0128    0.051  20.417 tel02 
2013-04-03 -0.1077    0.603  20.578 tel04 
2013-04-03 -0.0481    0.134  20.472 tel02 
2013-04-03 -0.0370    0.055  20.465 tel03 
2013-04-03 -0.0186    0.060  20.253 tel05 
2013-04-03  0.0551    0.141  20.560 tel06 
2013-04-03  0.0977   -0.049  20.382 tel01 
2013-04-05 -0.0462    0.159  20.549 tel02 
2013-04-05 -0.0147    0.132  20.593 tel06 
2013-04-05 -0.0065    0.091  20.539 tel04 
2013-04-05 -0.0024    0.094  20.363 tel01 
2013-04-05  0.0040    0.072  20.636 tel03 
2013-04-05  0.0137    0.099  20.267 tel05 
2013-04-06 -0.0041    0.092  20.221 tel05 
2013-04-06 -0.0039    0.087  20.574 tel06 
2013-04-06  0.0009    0.081  20.542 tel04 
2013-04-06  0.0063    0.081  20.362 tel01 
2013-04-06  0.0063    0.072  20.636 tel03 
2013-04-06  0.0104    0.074  20.549 tel02 
2013-04-07 -0.0379    0.170  20.310 tel01 
2013-04-07 -0.0359    0.179  20.573 tel06 
2013-04-09 -0.0109    0.149  20.326 tel05 
2013-04-09 -0.0099    0.159  20.547 tel04 
2013-04-09 -0.0076    0.120  20.506 tel02 
2013-04-09 -0.0043    0.141  20.357 tel01 
2013-04-09 -0.0028    0.129  20.572 tel06 
2013-04-11 -0.0045    0.084  20.543 tel04 
2013-04-11 -0.0028    0.082  20.251 tel05 
2013-04-11  0.0004    0.075  20.580 tel06 
2013-04-11  0.0009    0.073  20.644 tel03 
2013-04-12 -0.0063    0.126  20.248 tel05 
2013-04-12 -0.0055    0.124  20.502 tel02 
2013-04-12 -0.0046    0.117  20.586 tel03 
2013-04-12  0.0103    0.116  20.504 tel04 
2013-04-12  0.0719    0.018  20.541 tel06 
2013-04-13 -0.1819    0.180  20.254 tel01 
2013-04-13  0.0308    0.036  20.614 tel03 
2013-04-17 -0.0011    0.131  20.576 tel02 
2013-04-17  0.3830   -0.285  20.438 tel01 
2013-04-19 -0.0337    0.085  20.557 tel04 
2013-04-19  0.0001    0.056  20.603 tel06 
2013-04-19  0.0035    0.062  20.630 tel07 
2013-04-20 -0.0012    0.072  20.348 tel07 
2013-04-20  0.0110    0.041  20.303 tel04 
2013-04-21 -0.0024    0.076  20.367 tel01 
2013-04-21  0.0019    0.077  20.624 tel03 
2013-04-21  0.0032    0.073  20.596 tel07 
2013-04-21  0.0045    0.069  20.339 tel05 
2013-04-21  0.0045    0.069  20.533 tel04 
2013-04-21  0.0064    0.071  20.582 tel06 
2013-04-21  0.0069    0.072  20.551 tel02 
2013-04-22 -0.0131    0.064  20.474 tel04 
2013-04-22  0.0028    0.065  20.328 tel01 
2013-04-22  0.0070    0.067  20.257 tel05 
2013-04-22  0.0261    0.069  20.575 tel03 
2013-04-22  0.0321    0.081  20.549 tel02 
2013-04-23 -0.0012    0.092  20.156 tel01 
2013-04-23  0.0020    0.100  20.445 tel02 
2013-04-23  0.0149    0.073  20.197 tel05 
2013-04-23  0.0446    0.127  20.422 tel04 
2013-04-23  0.0677    0.185  20.608 tel03 
2013-04-23  0.0764   -0.126  20.366 tel06 
2013-04-23  0.2179   -0.170  20.486 tel07 
2013-04-25 -0.0038    0.056  20.542 tel02 
2013-04-25 -0.0019    0.052  20.542 tel04 
2013-04-25  0.0005    0.049  20.588 tel06 
2013-04-25  0.0019    0.046  20.612 tel07 
2013-04-25  0.0024    0.046  20.212 tel05 
2013-04-25  0.0060    0.047  20.632 tel03 
2013-04-25  0.0071    0.047  20.383 tel01 
2013-04-26 -0.0042    0.073  20.629 tel03 
2013-04-26 -0.0008    0.065  20.334 tel05 
2013-04-26  0.0005    0.068  20.593 tel07 
2013-04-26  0.0010    0.064  20.545 tel02 
2013-04-26  0.0025    0.065  20.542 tel04 
2013-04-26  0.0036    0.063  20.576 tel06 
2013-04-26  0.0062    0.056  20.359 tel01 
2013-04-27 -0.0033    0.102  20.566 tel06 
2013-04-27 -0.0027    0.110  20.625 tel03 
2013-04-27 -0.0004    0.101  20.533 tel02 
2013-04-27 -0.0001    0.099  20.319 tel05 
2013-04-27  0.0010    0.098  20.525 tel04 
2013-04-27  0.0021    0.096  20.580 tel07 
2013-04-28 -0.0036    0.097  20.494 tel04 
2013-04-28  0.0002    0.106  20.330 tel01 
2013-04-28  0.0010    0.093  20.283 tel05 
2013-04-28  0.0013    0.096  20.552 tel07 
2013-04-28  0.0020    0.100  20.605 tel03 
2013-04-28  0.0028    0.088  20.528 tel06 
2013-04-29 -0.0657    0.221  20.521 tel04 
2013-04-29 -0.0131    0.122  20.298 tel05 
2013-04-29 -0.0089    0.137  20.603 tel03 
2013-04-29 -0.0009    0.114  20.559 tel07 
2013-04-29  0.0053    0.088  20.529 tel06 
2013-04-30 -0.0160    0.116  20.559 tel06 
2013-04-30 -0.0036    0.077  20.305 tel05 
2013-04-30 -0.0002    0.119  20.630 tel03 
2013-04-30  0.0170    0.079  20.338 tel01 
2013-05-01 -0.0113    0.077  20.587 tel03 
2013-05-01 -0.0061    0.072  20.570 tel07 
2013-05-01 -0.0008    0.062  20.548 tel06 
2013-05-01  0.0050    0.069  20.522 tel02 
2013-05-03 -0.9921    2.106  19.847 tel02 
2013-05-03 -0.6974    1.962  19.724 tel01 
2013-05-03 -0.6676    0.833  19.440 tel03 
2013-05-03 -0.2339    3.056  20.874 tel04 
2013-05-03  0.7485    0.195  19.828 tel05 
2013-05-03  1.7566   -2.173  19.397 tel06 
2013-05-03 10.4955  489.562 322.515 tel07 
2013-05-06 -0.0100    0.052  20.394 tel06 
2013-05-06 -0.0043    0.035  20.516 tel03 
2013-05-06  0.0043    0.057  20.248 tel01 
2013-05-13 -0.1982    0.342  20.277 tel05 
2013-05-13 -0.0060    0.056  20.521 tel06 
2013-05-13  0.0097    0.070  20.485 tel02 
2013-05-13  0.0307   -0.023  20.563 tel03 
2013-05-13  0.0603   -0.002  20.541 tel07 
2013-05-13  0.1962    0.241  20.689 tel04 
2013-05-13  0.2601   -0.208  20.338 tel01 
2013-05-15 -0.0243    0.126  20.335 tel01 
2013-05-15 -0.0021    0.094  20.503 tel04 
2013-05-15 -0.0002    0.096  20.568 tel07 
2013-05-15 -0.0001    0.093  20.306 tel05 
2013-05-15  0.0014    0.075  20.504 tel02 
2013-05-15  0.0038    0.073  20.590 tel03 
2013-05-16  0.0138    0.063  20.507 tel02 
2013-05-16  0.0296    0.124  20.355 tel01 
2013-05-16  0.0728    0.005  20.529 tel03 
2013-05-16  0.1206    0.026  20.536 tel06 
2013-05-18 -0.0051    0.103  20.342 tel01 
2013-05-18 -0.0050    0.096  20.584 tel07 
2013-05-18 -0.0017    0.095  20.515 tel02 
2013-05-18 -0.0005    0.098  20.315 tel05 
2013-05-18 -0.0002    0.095  20.528 tel04 
2013-05-18  0.0041    0.081  20.611 tel03 
2013-05-18  0.0050    0.091  20.555 tel06 
2013-05-19 -0.0048    0.096  20.565 tel07 
2013-05-19 -0.0023    0.057  20.603 tel03 
2013-05-19 -0.0013    0.052  20.546 tel06 
2013-05-19  0.0078    0.059  20.522 tel02 
2013-05-23 -0.0017    0.079  20.320 tel01 
2013-05-24 -0.0072    0.062  20.500 tel04 
2013-05-24 -0.0050    0.058  20.316 tel01 
2013-05-24 -0.0033    0.051  20.506 tel02 
2013-05-24 -0.0023    0.060  20.594 tel03 
2013-05-24 -0.0001    0.050  20.298 tel05 
2013-05-24  0.0002    0.042  20.528 tel06 
2013-05-24  0.0033    0.050  20.551 tel07 
2013-05-25 -0.0087    0.077  20.320 tel01 
2013-05-25 -0.0039    0.066  20.580 tel03 
2013-05-25 -0.0038    0.036  20.256 tel05 
2013-05-26 -0.0807    0.067  20.316 tel07 
2013-05-26 -0.0689   -0.093  20.458 tel03 
2013-05-26 -0.0314    0.011  19.943 tel01 
2013-05-26 -0.0034    0.052  20.445 tel02 
2013-05-26  0.0016    0.023  19.981 tel05 
2013-05-27 -0.0024    0.177  20.588 tel03 
2013-05-27 -0.0018    0.173  20.534 tel07 
2013-05-27  0.0187    0.146  20.331 tel01 
2013-05-28  0.0030    0.130  20.509 tel07 
2013-05-28  0.0107    0.111  20.465 tel04 
2013-05-28  0.0542    0.063  20.504 tel03 
2013-05-29 -0.0005    0.033  20.482 tel07 
2013-05-29  0.0768   -0.033  20.264 tel01 
2013-05-30 -0.0058    0.092  20.285 tel01 
2013-05-30 -0.0057    0.088  20.459 tel04 
2013-05-30  0.0076    0.068  20.513 tel07 
2013-05-30  0.0094    0.070  20.556 tel08 
2013-05-30  0.0140    0.092  20.469 tel02 
2013-05-31 -0.0040    0.097  20.498 tel02 
2013-05-31 -0.0027    0.076  20.574 tel03 
2013-05-31  0.0039    0.069  20.599 tel08 
2013-05-31  0.0109    0.061  20.539 tel07 
2013-06-01  0.0013    0.104  20.279 tel01 
2013-06-01  0.0022    0.105  20.537 tel03 
2013-06-01  0.0052    0.107  20.247 tel05 
2013-06-01  0.0053    0.115  20.562 tel08 
2013-06-01  0.0166    0.106  20.509 tel07 
2013-06-02 -0.0043    0.083  20.493 tel04 
2013-06-02 -0.0015    0.089  20.523 tel06 
2013-06-02 -0.0011    0.074  20.484 tel02 
2013-06-02 -0.0005    0.074  20.539 tel07 
2013-06-02  0.0014    0.085  20.313 tel01 
2013-06-02  0.0028    0.074  20.278 tel05 
2013-06-02  0.0043    0.073  20.569 tel03 
2013-06-02  0.0050    0.068  20.585 tel08 
2013-06-03 -0.0248    0.074  20.491 tel07 
2013-06-03 -0.0078    0.073  20.538 tel03 
2013-06-03 -0.0057    0.069  20.457 tel02 
2013-06-03 -0.0034    0.057  20.258 tel05 
2013-06-03 -0.0030    0.062  20.457 tel04 
2013-06-03 -0.0002    0.051  20.559 tel08 
2013-06-03  0.0004    0.067  20.265 tel01 
2013-06-03  0.0116    0.036  20.497 tel06 
2013-06-04 -0.0006    0.070  20.486 tel04 
2013-06-04  0.0003    0.058  20.507 tel06 
2013-06-04  0.0007    0.069  20.530 tel07 
2013-06-04  0.0008    0.070  20.484 tel02 
2013-06-04  0.0009    0.066  20.567 tel03 
2013-06-04  0.0045    0.070  20.582 tel08 
2013-06-04  0.0045    0.061  20.273 tel05 
2013-06-05 -0.0048    0.080  20.499 tel04 
2013-06-05 -0.0014    0.082  20.505 tel02 
2013-06-05 -0.0008    0.076  20.322 tel01 
2013-06-05  0.0004    0.070  20.580 tel03 
2013-06-05  0.0028    0.069  20.598 tel08 
2013-06-05  0.0032    0.070  20.295 tel05 
2013-06-05  0.0059    0.067  20.553 tel07 
2013-06-06 -0.0032    0.106  20.472 tel04 
2013-06-06 -0.0029    0.097  20.509 tel03 
2013-06-06  0.0008    0.100  20.292 tel01 
2013-06-06  0.0027    0.092  20.462 tel02 
2013-06-06  0.0032    0.094  20.517 tel07 
2013-06-06  0.0034    0.093  20.258 tel05 
2013-06-06  0.0041    0.096  20.565 tel08 
2013-06-07 -0.0053    0.092  20.461 tel07 
2013-06-07  0.0106    0.091  20.435 tel04 
2013-06-08 -0.0138    0.095  20.254 tel01 
2013-06-08 -0.0060    0.078  20.476 tel07 
2013-06-08 -0.0032    0.098  20.443 tel04 
2013-06-08  0.0008    0.016  20.202 tel05 
2013-06-08  0.0032    0.075  20.522 tel08 
2013-06-09  0.0008    0.081  20.505 tel07 
2013-06-09  0.0078    0.062  20.442 tel04 
2013-06-09  0.0134    0.061  20.550 tel08 
2013-06-10 -0.0086    0.087  20.408 tel04 
2013-06-10 -0.0054    0.069  20.416 tel02 
2013-06-10 -0.0051    0.074  20.458 tel07 
2013-06-10 -0.0046    0.072  20.468 tel03 
2013-06-10 -0.0044    0.066  20.507 tel08 
2013-06-10 -0.0032    0.075  20.207 tel05 
2013-06-11 -0.0844    0.203  20.012 tel03 
2013-06-11 -0.0000    0.121  20.235 tel01 
2013-06-11  0.0022    0.112  20.510 tel08 
2013-06-11  0.0036    0.107  20.200 tel05 
2013-06-11  0.0058    0.115  20.478 tel07 
2013-06-11  0.0063    0.108  20.435 tel02 
2013-06-11  0.0296    0.087  20.430 tel04 
2013-06-12 -0.0033    0.143  20.218 tel01 
2013-06-12  0.0034    0.146  20.446 tel07 
2013-06-12  0.0126    0.130  20.489 tel08 
2013-06-13 -0.0084    0.138  20.170 tel05 
2013-06-13 -0.0078    0.123  20.201 tel01 
2013-06-13 -0.0061    0.125  20.070 tel08 
2013-06-13 -0.0043    0.117  20.064 tel03 
2013-06-13 -0.0031    0.116  20.377 tel02 
2013-06-13 -0.0024    0.126  20.386 tel04 
2013-06-13  0.0097    0.126  20.390 tel07 
2013-06-16  0.0031    0.089  20.512 tel07 
2013-06-16  0.0068    0.088  20.264 tel05 
2013-06-16  0.0106    0.082  20.556 tel08 
2013-06-17 -0.0043    0.061  20.499 tel02 
2013-06-17 -0.0034    0.051  20.515 tel06 
2013-06-17 -0.0022    0.060  20.525 tel07 
2013-06-17 -0.0021    0.060  20.566 tel03 
2013-06-17 -0.0011    0.066  20.475 tel04 
2013-06-17  0.0013    0.060  20.310 tel01 
2013-06-17  0.0025    0.060  20.583 tel08 
2013-06-18 -0.0139    0.023  20.497 tel07 
2013-06-19  0.0177    0.070  20.616 tel08 
2013-06-20  0.0013    0.093  20.509 tel02 
2013-06-20  0.0046    0.099  20.329 tel01 
2013-06-20  0.0048    0.080  20.273 tel05 
2013-06-21 -0.0324   -0.095  19.996 tel05 
2013-06-21  0.0011   -0.010  20.380 tel02 
2013-06-22 -0.0016    0.062  20.451 tel04 
2013-06-22  0.0030    0.076  20.283 tel01 
2013-06-22  0.0032    0.055  20.552 tel08 
2013-06-22  0.0040    0.058  20.527 tel03 
2013-06-22  0.0082    0.076  20.459 tel02 
2013-06-25 -0.0072    0.056  20.548 tel03 
2013-06-25 -0.0032    0.052  20.528 tel07 
2013-06-25 -0.0025    0.058  20.571 tel08 
2013-06-25 -0.0004    0.042  20.469 tel02 
2013-06-26 -0.0003    0.103  20.409 tel04 
2013-06-26  0.0022    0.089  20.478 tel08 
2013-06-27 -0.3952    0.463  19.975 tel03 
2013-06-27 -0.1212    0.207  20.055 tel08 
2013-09-13 -0.1181    0.117  20.287 tel04 
2013-09-13 -0.0128    0.093  20.481 tel06 
2013-09-13  0.1712   -0.163  20.396 tel02 
2013-09-13  0.2002   -0.263  20.465 tel03 
2013-09-13  0.2705   -0.224  20.211 tel05 
2013-09-15 -0.0030    0.089  20.193 tel05 
2013-09-15 -0.0006    0.085  20.492 tel06 
2013-09-15 -0.0005    0.092  19.426 tel02 
2013-09-15 -0.0002    0.095  20.223 tel01 
2013-09-15  0.0002    0.085  20.522 tel03 
2013-09-15  0.0025    0.083  20.035 tel04 
2013-09-16 -0.0061    0.081  20.414 tel06 
2013-09-16  0.0011    0.084  20.190 tel05 
2013-09-16  0.0063    0.096  20.410 tel02 
2013-09-16  0.0075    0.083  20.226 tel07 
2013-09-16  0.0159    0.069  20.514 tel03 
2013-09-16  0.0229    0.065  20.244 tel04 
2013-09-18  0.0328    0.112  20.298 tel01 
2013-09-19  0.0014    0.087  20.436 tel02 
2013-09-19  0.0019    0.074  20.259 tel04 
2013-09-19  0.0020    0.075  20.537 tel03 
2013-09-19  0.0037    0.069  20.207 tel05 
2013-09-19  0.0048    0.075  20.497 tel07 
2013-09-19  0.0049    0.068  20.372 tel06 
2013-09-22 -0.0051    0.062  20.527 tel06 
2013-09-22 -0.0047    0.064  20.245 tel01 
2013-09-22 -0.0029    0.061  20.459 tel04 
2013-09-22 -0.0011    0.060  20.232 tel05 
2013-09-22 -0.0009    0.058  20.517 tel07 
2013-09-23 -0.0027    0.052  20.542 tel06 
2013-09-23 -0.0027    0.061  20.466 tel04 
2013-09-23 -0.0011    0.057  20.246 tel05 
2013-09-23 -0.0004    0.061  20.465 tel02 
2013-09-23 -0.0001    0.055  20.569 tel03 
2013-09-23  0.0013    0.054  20.524 tel07 
2013-09-24 -0.0065    0.065  20.531 tel06 
2013-09-24 -0.0029    0.077  20.240 tel05 
2013-09-24 -0.0023    0.076  20.576 tel03 
2013-09-24 -0.0019    0.071  20.523 tel07 
2013-09-24  0.0023    0.074  20.474 tel02 
2013-09-24  0.0044    0.073  20.275 tel01 
2013-09-24  0.0070    0.063  20.455 tel04 
2013-09-27 -0.0052    0.050  20.252 tel01 
2013-09-27 -0.0045    0.050  20.414 tel02 
2013-09-27 -0.0033    0.058  20.492 tel07 
2013-09-27 -0.0033    0.053  20.522 tel03 
2013-09-27 -0.0016    0.067  20.413 tel04 
2013-09-27  0.0004    0.055  20.495 tel06 
2013-09-27  0.0105    0.047  20.206 tel05 
2013-09-28 -0.0054    0.074  20.448 tel04 
2013-09-28 -0.0008    0.068  20.508 tel07 
2013-09-28 -0.0000    0.069  20.459 tel02 
2013-09-28  0.0056    0.063  20.531 tel06 
2013-09-28  0.0070    0.064  20.568 tel03 
2013-09-28  0.0073    0.056  20.231 tel05 
2013-09-29 -0.0056    0.058  20.467 tel04 
2013-09-29 -0.0010    0.043  20.578 tel03 
2013-09-29  0.0002    0.058  20.296 tel01 
2013-09-29  0.0012    0.048  20.532 tel07 
2013-09-29  0.0031    0.043  20.560 tel06 
2013-09-29  0.0031    0.053  20.482 tel02 
2013-09-29  0.0043    0.044  20.255 tel05 
2013-09-30 -0.0033    0.051  20.266 tel05 
2013-09-30 -0.0016    0.052  20.476 tel04 
2013-09-30  0.0003    0.059  20.305 tel01 
2013-09-30  0.0010    0.047  20.567 tel06 
2013-09-30  0.0029    0.042  20.591 tel03 
2013-09-30  0.0041    0.044  20.540 tel07 
2013-09-30  0.0052    0.051  20.486 tel02 
2013-10-01 -0.0058    0.067  20.272 tel01 
2013-10-01 -0.0056    0.066  20.452 tel04 
2013-10-01 -0.0029    0.062  20.242 tel05 
2013-10-01 -0.0017    0.061  20.519 tel07 
2013-10-01 -0.0004    0.054  20.538 tel06 
2013-10-01  0.0027    0.054  20.569 tel03 
2013-10-01  0.0029    0.054  20.457 tel02 
2013-10-02 -0.0346    0.115  20.227 tel05 
2013-10-02 -0.0019    0.062  20.465 tel04 
2013-10-02 -0.0010    0.047  20.534 tel06 
2013-10-02 -0.0000    0.107  20.277 tel01 
2013-10-02  0.0091    0.085  20.454 tel02 
2013-10-02  0.0129    0.060  20.568 tel03 
2013-10-02  0.0213    0.055  20.519 tel07 
2013-10-03 -0.0623    0.127  20.511 tel06 
2013-10-03 -0.0144    0.125  20.146 tel05 
2013-10-03 -0.0005    0.068  20.255 tel01 
2013-10-04 -0.0036    0.067  20.449 tel04 
2013-10-04 -0.0025    0.065  20.264 tel01 
2013-10-04 -0.0024    0.061  20.451 tel02 
2013-10-04 -0.0020    0.065  20.508 tel07 
2013-10-04  0.0054    0.053  20.529 tel06 
2013-10-05 -0.0049    0.059  20.489 tel02 
2013-10-05 -0.0021    0.050  20.476 tel04 
2013-10-05 -0.0015    0.040  20.582 tel03 
2013-10-05 -0.0002    0.040  20.291 tel01 
2013-10-05  0.0003    0.048  20.263 tel05 
2013-10-05  0.0006    0.038  20.534 tel07 
2013-10-05  0.0029    0.039  20.566 tel06 
2013-10-06 -0.0072    0.048  20.260 tel05 
2013-10-06 -0.0052    0.093  20.239 tel01 
2013-10-06 -0.0028    0.076  20.488 tel02 
2013-10-06  0.0054    0.033  20.469 tel03 
2013-10-06  0.0219    0.018  20.543 tel07 
2013-10-07 -0.2133    0.054  19.795 tel06 
2013-10-07 -0.0739    0.250  20.394 tel02 
2013-10-07  0.0316   -0.013  20.059 tel07 
2013-10-07  0.0504   -0.055  19.668 tel04 
2013-10-07  0.0650    0.165  20.308 tel01 
2013-10-07  0.3566   -0.084  20.657 tel03 
2013-10-07  0.3689    0.102  20.401 tel05 
2013-10-08  0.0203    0.025  20.377 tel07 
2013-10-08  0.1997   -0.143  20.546 tel06 
2013-10-11 -0.0033    0.055  20.456 tel04 
2013-10-11 -0.0024    0.057  20.519 tel07 
2013-10-11 -0.0006    0.053  20.267 tel01 
2013-10-11 -0.0004    0.052  20.462 tel02 
2013-10-11  0.0015    0.049  20.570 tel03 
2013-10-11  0.0029    0.050  20.545 tel06 
2013-10-11  0.0039    0.049  20.194 tel05 
2013-10-12 -0.0581    0.162  20.165 tel05 
2013-10-12 -0.0020    0.085  20.447 tel02 
2013-10-12 -0.0013    0.050  20.409 tel04 
2013-10-12  0.0010    0.078  20.229 tel01 
2013-10-12  0.0071    0.077  20.533 tel06 
2013-10-12  0.0194    0.074  20.558 tel03 
2013-10-12  0.0529    0.023  20.503 tel07 
2013-10-14 -0.0347    0.121  20.223 tel05 
2013-10-14 -0.0039    0.085  20.447 tel04 
2013-10-14  0.0011    0.112  20.444 tel02 
2013-10-14  0.0065    0.065  20.554 tel03 
2013-10-15 -0.0038    0.054  20.473 tel02 
2013-10-15 -0.0013    0.046  20.526 tel03 
2013-10-16 -0.0028    0.045  20.502 tel02 
2013-10-16 -0.0017    0.044  20.488 tel04 
2013-10-16 -0.0005    0.040  20.603 tel03 
2013-10-16 -0.0000    0.041  20.551 tel07 
2013-10-16  0.0003    0.039  20.194 tel05 
2013-10-16  0.0008    0.039  20.579 tel06 
2013-10-16  0.0014    0.042  20.315 tel01 
2013-10-17 -0.0014    0.050  20.489 tel02 
2013-10-17 -0.0007    0.045  20.591 tel03 
2013-10-17  0.0006    0.046  20.478 tel04 
2013-10-17  0.0007    0.044  20.232 tel05 
2013-10-17  0.0019    0.041  20.294 tel01 
2013-10-17  0.0020    0.043  20.544 tel07 
2013-10-17  0.0028    0.040  20.563 tel06 
2013-10-18 -0.0023    0.049  20.473 tel02 
2013-10-18 -0.0010    0.050  20.291 tel01 
2013-10-18 -0.0006    0.048  20.529 tel07 
2013-10-18  0.0002    0.049  20.470 tel04 
2013-10-18  0.0022    0.043  20.550 tel06 
2013-10-18  0.0025    0.050  20.586 tel03 
2013-10-18  0.0040    0.044  20.185 tel05 
2013-10-19 -0.0040    0.059  20.580 tel03 
2013-10-19 -0.0024    0.057  20.470 tel04 
2013-10-19 -0.0019    0.055  20.202 tel05 
2013-10-19 -0.0016    0.058  20.479 tel02 
2013-10-19 -0.0013    0.055  20.291 tel01 
2013-10-19 -0.0004    0.058  20.528 tel07 
2013-10-19  0.0010    0.052  20.553 tel06 
2013-10-20 -0.0042    0.042  20.435 tel04 
2013-10-20 -0.0035    0.043  20.587 tel03 
2013-10-20 -0.0026    0.044  20.288 tel01 
2013-10-20  0.0000    0.045  20.490 tel02 
2013-10-20  0.0014    0.034  20.564 tel06 
2013-10-20  0.0049    0.035  20.208 tel05 
2013-10-21 -0.0031    0.056  20.553 tel06 
2013-10-21 -0.0012    0.056  20.187 tel05 
2013-10-21 -0.0011    0.058  20.380 tel04 
2013-10-21  0.0014    0.054  20.532 tel07 
2013-10-21  0.0016    0.056  20.476 tel02 
2013-10-21  0.0028    0.052  20.579 tel03 
2013-10-22 -0.0152    0.061  20.529 tel06 
2013-10-22 -0.0048    0.070  20.234 tel05 
2013-10-22 -0.0037    0.065  20.552 tel03 
2013-10-22 -0.0012    0.059  20.428 tel04 
2013-10-22  0.0018    0.058  20.512 tel07 
2013-10-22  0.0029    0.057  20.451 tel02 
2013-10-22  0.0045    0.055  20.260 tel01 
2013-10-23 -0.0047    0.071  20.370 tel04 
2013-10-23 -0.0046    0.064  20.533 tel03 
2013-10-23 -0.0037    0.069  20.223 tel05 
2013-10-23 -0.0009    0.071  20.592 tel08 
2013-10-23 -0.0007    0.068  20.251 tel01 
2013-10-23  0.0014    0.062  20.490 tel07 
2013-10-23  0.0018    0.056  20.521 tel06 
2013-10-23  0.0025    0.065  20.435 tel02 
2013-10-25 -0.0035    0.053  20.190 tel05 
2013-10-25 -0.0032    0.051  20.460 tel04 
2013-10-25 -0.0031    0.058  20.625 tel08 
2013-10-25 -0.0027    0.051  20.465 tel02 
2013-10-25 -0.0023    0.049  20.276 tel01 
2013-10-25 -0.0019    0.049  20.522 tel07 
2013-10-25 -0.0010    0.045  20.569 tel03 
2013-10-25  0.0045    0.034  20.540 tel06 
2013-10-26 -0.3595   -0.087  19.444 tel03 
2013-10-26 -0.1873   -0.040  19.382 tel01 
2013-10-26 -0.1812    1.030  20.005 tel08 
2013-10-26 -0.0787   -0.043  19.512 tel02 
2013-10-26 -0.0167    0.033  19.771 tel07 
2013-10-26  0.0041    0.126  19.947 tel04 
2013-10-26  0.0458    0.179  19.751 tel06 
2013-10-27  0.0007    0.058  20.461 tel02 
2013-10-27  0.0043    0.050  20.251 tel01 
2013-10-27  0.0072    0.045  20.595 tel08 
2013-10-27  0.0097    0.055  20.452 tel04 
2013-10-27  0.0382    0.014  20.517 tel07 
2013-10-30 -0.0127    0.056  20.586 tel03 
2013-10-30 -0.0101    0.058  20.195 tel05 
2013-10-30 -0.0042    0.038  20.471 tel02 
2013-10-30 -0.0037    0.047  20.468 tel04 
2013-10-30 -0.0031    0.044  20.527 tel07 
2013-10-30  0.0000    0.027  20.279 tel01 
2013-10-30  0.0013    0.050  20.559 tel06 
2013-10-30  0.0024    0.038  20.637 tel08 
2013-10-31 -0.0046    0.054  20.223 tel05 
2013-10-31 -0.0036    0.053  20.630 tel08 
2013-10-31 -0.0025    0.051  20.466 tel04 
2013-10-31 -0.0004    0.048  20.559 tel06 
2013-10-31  0.0030    0.045  20.582 tel03 
2013-10-31  0.0049    0.049  20.484 tel02 
2013-10-31  0.0059    0.041  20.539 tel07 
2013-11-01 -0.0024    0.048  20.231 tel05 
2013-11-01 -0.0014    0.048  20.639 tel08 
2013-11-01  0.0002    0.044  20.487 tel02 
2013-11-01  0.0004    0.040  20.561 tel06 
2013-11-01  0.0007    0.045  20.591 tel03 
2013-11-01  0.0010    0.041  20.541 tel07 
2013-11-01  0.0013    0.045  20.301 tel01 
2013-11-01  0.0114    0.033  20.472 tel04 
2013-11-03 -0.0157    0.090  20.181 tel05 
2013-11-03 -0.0062    0.078  20.472 tel07 
2013-11-03 -0.0019    0.050  20.592 tel08 
2013-11-03 -0.0012    0.094  20.247 tel01 
2013-11-03  0.0071    0.055  20.546 tel03 
2013-11-05 -0.0118    0.068  20.607 tel08 
2013-11-05 -0.0101    0.053  20.253 tel01 
2013-11-05 -0.0072    0.062  20.170 tel05 
2013-11-05 -0.0040    0.066  20.563 tel03 
2013-11-05 -0.0038    0.057  20.523 tel06 
2013-11-05 -0.0023    0.051  20.502 tel07 
2013-11-05  0.0024    0.048  20.434 tel04 
2013-11-05  0.0028    0.051  20.449 tel02 
2013-11-07 -0.0091    0.074  20.438 tel04 
2013-11-07 -0.0030    0.058  20.525 tel06 
2013-11-07 -0.0025    0.063  20.613 tel08 
2013-11-07 -0.0009    0.060  20.509 tel07 
2013-11-07  0.0000    0.060  20.195 tel05 
2013-11-07  0.0001    0.055  20.450 tel02 
2013-11-07  0.0005    0.057  20.264 tel01 
2013-11-07  0.0026    0.053  20.559 tel03 
2013-11-08 -0.0046    0.068  20.445 tel02 
2013-11-08 -0.0024    0.063  20.500 tel07 
2013-11-08 -0.0005    0.060  20.402 tel04 
2013-11-08  0.0006    0.059  20.210 tel01 
2013-11-08  0.0018    0.060  20.605 tel08 
2013-11-08  0.0019    0.055  20.185 tel05 
2013-11-08  0.0020    0.051  20.506 tel06 
2013-11-08  0.0024    0.055  20.557 tel03 
2013-11-09 -0.0068    0.069  20.443 tel02 
2013-11-09 -0.0054    0.069  20.496 tel07 
2013-11-09 -0.0042    0.062  20.547 tel03 
2013-11-09 -0.0015    0.061  20.432 tel04 
2013-11-09 -0.0005    0.060  20.599 tel08 
2013-11-09  0.0013    0.060  20.156 tel05 
2013-11-09  0.0018    0.054  20.523 tel06 
2013-11-10 -0.0348    0.035  20.425 tel03 
2013-11-10 -0.0230    0.066  20.310 tel02 
2013-11-10 -0.0183    0.050  19.785 tel01 
2013-11-10 -0.0034    0.056  20.414 tel07 
2013-11-10 -0.0022    0.053  20.318 tel04 
2013-11-10  0.0047    0.040  19.980 tel05 
2013-11-10  0.0077    0.045  20.397 tel06 
2013-11-10  0.0084    0.048  20.441 tel08 
2013-11-11 -0.0021    0.056  20.546 tel03 
2013-11-11 -0.0014    0.060  20.434 tel04 
2013-11-11 -0.0011    0.053  20.500 tel07 
2013-11-11 -0.0010    0.059  20.444 tel02 
2013-11-11 -0.0003    0.064  20.253 tel01 
2013-11-11  0.0047    0.055  20.172 tel05 
2013-11-11  0.0067    0.049  20.533 tel06 
2013-11-11  0.0076    0.051  20.605 tel08 
2013-11-13 -0.0187    0.111  20.572 tel08 
2013-11-13 -0.0045    0.076  20.141 tel05 
2013-11-13 -0.0030    0.091  20.417 tel02 
2013-11-13 -0.0003    0.079  20.475 tel07 
2013-11-13  0.0015    0.084  20.220 tel01 
2013-11-13  0.0050    0.061  20.513 tel03 
2013-11-13  0.0060    0.064  20.406 tel04 
2013-11-13  0.0104    0.051  20.487 tel06 
2013-11-14 -0.0034    0.066  20.598 tel08 
2013-11-14  0.0038    0.061  20.481 tel07 
2013-11-18 -0.0057    0.055  20.533 tel06 
2013-11-18 -0.0038    0.056  20.261 tel01 
2013-11-18 -0.0026    0.057  20.507 tel07 
2013-11-18 -0.0019    0.052  20.557 tel03 
2013-11-18 -0.0018    0.053  20.617 tel08 
2013-11-18 -0.0011    0.055  20.457 tel02 
2013-11-18  0.0005    0.050  20.399 tel04 
2013-11-18  0.0008    0.047  20.164 tel05 
2013-11-25 -0.0010    0.047  20.616 tel08 
2013-11-25 -0.0002    0.053  20.515 tel07 
2013-11-25  0.0007    0.042  20.264 tel01 
2013-11-25  0.0018    0.048  20.539 tel06 
2013-11-25  0.0021    0.047  20.456 tel04 
2013-11-25  0.0024    0.050  20.242 tel05 
2013-11-25  0.0031    0.045  20.568 tel03 
2013-11-25  0.0035    0.042  20.440 tel02 
2013-11-27 -0.0242    0.073  20.215 tel03 
2013-11-27 -0.0165    0.045  20.085 tel02 
2013-11-27 -0.0132    0.050  20.374 tel07 
2013-11-27 -0.0035    0.052  20.255 tel04 
2013-11-27 -0.0015    0.043  20.081 tel01 
2013-11-27 -0.0011    0.032  20.415 tel08 
2013-11-27  0.0054    0.035  19.986 tel05 
2013-11-27  0.0201    0.044  20.182 tel06 
2013-11-28 -0.1038    0.009  20.052 tel02 
2013-11-28 -0.0853   -0.088  20.087 tel03 
2013-11-28 -0.0508    0.035  20.087 tel07 
2013-11-28 -0.0272    0.211  20.323 tel08 
2013-11-28  0.0148    0.190  19.937 tel05 
2013-11-28  0.0258    0.057  19.951 tel01 
2013-11-28  0.0391    0.185  20.253 tel04 
2013-11-28  0.0771    0.161  20.161 tel06 
2013-12-02 -0.1300    0.251  20.540 tel06 
2013-12-02 -0.1269    0.197  20.168 tel05 
2013-12-02 -0.0167    0.058  20.355 tel04 
2013-12-02 -0.0109    0.991  20.536 tel01 
2013-12-02  0.0034    0.194  20.560 tel08 
2013-12-02  0.1699    0.063  20.615 tel03 
2013-12-02  0.3310   -0.130  20.562 tel07 
2013-12-02  0.5333    0.127  20.570 tel02 
2013-12-09 -0.1578    0.279  20.307 tel07 
2013-12-09  0.0508    0.103  20.153 tel05 
2013-12-09  0.0846    0.281  20.514 tel06 
2013-12-09  0.3114   -0.574  20.449 tel08 
2013-12-09  0.3251   -0.403  20.298 tel04 
2013-12-09  0.3833   -0.430  20.409 tel02 
2013-12-09  0.6159    0.623  20.883 tel03 
2013-12-09  2.9517   -2.782  20.403 tel01 
2013-12-12 -0.0028    0.063  20.566 tel03 
2013-12-12 -0.0011    0.055  20.509 tel07 
2013-12-12 -0.0000    0.034  20.573 tel08 
2013-12-12  0.0010    0.038  20.165 tel05 
2013-12-12  0.0027    0.057  20.455 tel02 
2013-12-12  0.0034    0.067  20.269 tel01 
2013-12-12  0.0247   -0.018  20.350 tel04 
2013-12-13 -0.0273    0.057  20.574 tel03 
2013-12-13 -0.0078    0.055  20.529 tel07 
2013-12-13 -0.0069    0.030  20.159 tel05 
2013-12-13 -0.0059    0.034  20.336 tel04 
2013-12-13 -0.0044    0.044  20.600 tel08 
2013-12-13 -0.0009    0.042  20.279 tel01 
2013-12-13  0.0002    0.039  20.434 tel02 
2013-12-13  0.0132    0.020  20.531 tel06 
2013-12-15 -0.0688    0.116  20.471 tel07 
2013-12-15 -0.0075    0.039  20.420 tel02 
2013-12-15 -0.0070    0.019  20.192 tel01 
2013-12-15 -0.0022    0.062  20.394 tel04 
2013-12-15  0.0012    0.037  20.560 tel08 
2013-12-15  0.0041   -0.040  20.108 tel05 
2013-12-15  0.0045    0.030  20.500 tel06 
2013-12-15  0.0063    0.029  20.539 tel03 
2013-12-17 -0.5642   -0.292  18.419 tel04 
2013-12-17 -0.4165    0.459  19.652 tel05 
2013-12-17 -0.4059    0.990  20.071 tel06 
2013-12-17 -0.0743    0.536  20.203 tel03 
2013-12-17 -0.0347    0.126  20.113 tel08 
2013-12-17  0.1427    3.274  21.078 tel02 
2013-12-17  0.5286    0.802  20.378 tel07 
2013-12-17  2.3547   -1.384  20.014 tel01 
2013-12-18  0.0664    0.127  20.392 tel03 
2013-12-18  0.8307   -0.848  19.943 tel01 
2013-12-22 -0.0056    0.055  20.549 tel06 
2013-12-22 -0.0039    0.052  20.570 tel03 
2013-12-22 -0.0018    0.052  20.439 tel04 
2013-12-22 -0.0016    0.054  20.249 tel05 
2013-12-22 -0.0005    0.052  20.522 tel07 
2013-12-22  0.0002    0.050  20.457 tel02 
2013-12-22  0.0029    0.047  20.623 tel08 
2013-12-22  0.0061    0.043  20.275 tel01 
2013-12-23 -0.0054    0.046  20.585 tel03 
2013-12-23 -0.0013    0.045  20.458 tel04 
2013-12-23 -0.0007    0.047  20.173 tel05 
2013-12-23 -0.0006    0.039  20.535 tel07 
2013-12-23  0.0003    0.036  20.476 tel02 
2013-12-23  0.0013    0.039  20.630 tel08 
2013-12-23  0.0021    0.036  20.560 tel06 
2013-12-23  0.0041    0.035  20.288 tel01 
2013-12-24 -0.0048    0.055  20.403 tel04 
2013-12-24 -0.0036    0.060  20.615 tel08 
2013-12-24 -0.0028    0.054  20.269 tel01 
2013-12-24 -0.0014    0.050  20.546 tel06 
2013-12-24  0.0006    0.048  20.555 tel03 
2013-12-24  0.0011    0.048  20.523 tel07 
2013-12-24  0.0015    0.054  20.234 tel05 
2013-12-24  0.0032    0.053  20.461 tel02 
2013-12-25 -0.0130    0.044  20.604 tel08 
2013-12-25 -0.0090    0.058  20.591 tel03 
2013-12-25 -0.0063    0.036  20.278 tel01 
2013-12-25 -0.0006    0.032  20.463 tel02 
2013-12-25 -0.0003    0.035  20.569 tel06 
2013-12-27 -0.0087    0.061  20.474 tel02 
2013-12-27 -0.0040    0.041  20.280 tel01 
2013-12-27 -0.0037    0.038  20.234 tel05 
2013-12-27 -0.0032    0.045  20.565 tel03 
2013-12-27  0.0062    0.026  20.535 tel06 
2013-12-29 -0.0115    0.066  20.537 tel06 
2013-12-29 -0.0089    0.053  20.179 tel05 
2013-12-29 -0.0083    0.067  20.515 tel07 
2013-12-29 -0.0045    0.057  20.558 tel03 
2013-12-29 -0.0043    0.055  20.450 tel04 
2013-12-29 -0.0034    0.048  20.606 tel08 
2013-12-29  0.0007    0.049  20.441 tel02 
2013-12-30 -0.0057    0.053  20.262 tel01 
2013-12-30 -0.0040    0.056  20.545 tel06 
2013-12-30 -0.0019    0.054  20.451 tel02 
2013-12-30 -0.0016    0.053  20.201 tel05 
2013-12-30 -0.0014    0.055  20.496 tel03 
2013-12-30 -0.0014    0.053  20.303 tel04 
2013-12-30 -0.0010    0.054  20.512 tel07 
2013-12-30  0.0009    0.049  20.611 tel08 
2013-12-31 -0.0021    0.057  20.380 tel04 
2013-12-31 -0.0015    0.056  20.453 tel02 
2013-12-31  0.0000    0.057  20.509 tel07 
2013-12-31  0.0007    0.052  20.607 tel08 
2013-12-31  0.0026    0.051  20.254 tel01 
2013-12-31  0.0032    0.050  20.497 tel03 
2013-12-31  0.0034    0.048  20.532 tel06 
2013-12-31  0.0082    0.047  20.190 tel05 
2014-01-01 -0.0122    0.067  20.540 tel06 
2014-01-01 -0.0039    0.051  20.608 tel08 
2014-01-01 -0.0011    0.052  20.181 tel05 
2014-01-01  0.0000    0.051  20.562 tel03 
2014-01-01  0.0029    0.048  20.511 tel07 
2014-01-01  0.0030    0.051  20.457 tel02 
2014-01-01  0.0044    0.046  20.270 tel01 
2014-01-02 -0.0110    0.047  20.483 tel06 
2014-01-02 -0.0097    0.046  20.436 tel08 
2014-01-02 -0.0091    0.064  20.514 tel07 
2014-01-02 -0.0026    0.053  20.158 tel01 
2014-01-02 -0.0018    0.053  20.553 tel03 
2014-01-02  0.0017    0.044  20.183 tel05 
2014-01-02  0.0019    0.048  20.418 tel02 
2014-01-03 -0.0833    1.353  20.539 tel08 
2014-01-03  0.0040   -0.099  20.127 tel06 
2014-01-05 -0.0443    0.026  20.473 tel03 
2014-01-05 -0.0365    0.082  20.439 tel07 
2014-01-05 -0.0184    0.011  20.450 tel06 
2014-01-05 -0.0079    0.018  20.168 tel04 
2014-01-05  0.0020    0.066  20.173 tel01 
2014-01-05  0.0075    0.039  20.075 tel05 
2014-01-05  0.0081    0.036  20.542 tel08 
2014-01-05  0.0122   -0.008  20.358 tel02 
2014-01-06 -0.0084    0.053  20.549 tel06 
2014-01-06 -0.0015    0.039  20.566 tel03 
2014-01-06 -0.0008    0.036  20.470 tel02 
2014-01-06  0.0002    0.042  20.169 tel05 
2014-01-06  0.0011    0.035  20.619 tel08 
2014-01-07 -1.9239   27.585  36.408 tel01 
2014-01-07 -1.2283  -13.210   9.482 tel03 
2014-01-07 -0.7150  -95.344 -51.271 tel06 
2014-01-07 -0.1070   -0.529  19.739 tel07 
2014-01-07  7.1419  125.075 113.163 tel02 
2014-01-08 -0.0159    0.058  20.505 tel07 
2014-01-08 -0.0157    0.048  20.351 tel02 
2014-01-08  0.0034    0.037  20.266 tel01 
2014-01-08  0.0086    0.149  20.439 tel04 
2014-01-08  0.0125    0.037  20.537 tel06 
2014-01-08  0.0735    0.109  20.262 tel05 
2014-01-08  0.1154   -0.046  20.580 tel03 
2014-01-09 -0.0058    0.062  20.528 tel03 
2014-01-09 -0.0057    0.057  20.432 tel04 
2014-01-09 -0.0017    0.055  20.511 tel07 
2014-01-09 -0.0011    0.050  20.551 tel06 
2014-01-09 -0.0005    0.055  20.448 tel02 
2014-01-09  0.0042    0.062  20.262 tel01 
2014-01-10 -0.0268    0.088  20.557 tel03 
2014-01-10 -0.0088    0.055  20.234 tel05 
2014-01-10 -0.0036    0.058  20.446 tel04 
2014-01-10 -0.0025    0.061  20.443 tel02 
2014-01-10  0.0013    0.055  20.546 tel06 
2014-01-10  0.0037    0.045  20.494 tel07 
2014-01-10  0.0155    0.038  20.262 tel01 
2014-01-11 -0.0455    0.133  20.504 tel07 
2014-01-11 -0.0321    0.148  20.389 tel02 
2014-01-11 -0.0288    0.109  20.162 tel05 
2014-01-11 -0.0180    0.085  20.150 tel01 
2014-01-11  0.0037    0.034  20.540 tel06 
2014-01-12 -0.0091    0.052  20.230 tel05 
2014-01-12 -0.0013    0.051  20.477 tel06 
2014-01-12  0.0036    0.043  20.511 tel07 
2014-01-12  0.0820   -0.008  20.474 tel02 
2014-01-13 -0.0056    0.049  20.527 tel06 
2014-01-13 -0.0020    0.048  20.446 tel04 
2014-01-13 -0.0010    0.048  20.515 tel07 
2014-01-13 -0.0007    0.048  20.556 tel03 
2014-01-13  0.0010    0.044  20.456 tel02 
2014-01-13  0.0022    0.045  20.269 tel01 
2014-01-13  0.0023    0.047  20.119 tel05 
2014-01-15 -0.0043    0.043  20.514 tel07 
2014-01-15 -0.0002    0.040  20.569 tel03 
2014-01-15  0.0004    0.037  20.085 tel05 
2014-01-15  0.0011    0.040  20.456 tel02 
2014-01-15  0.0065    0.031  20.547 tel06 
2014-01-15  0.0074    0.026  20.266 tel01 
2014-01-16 -0.0053    0.045  20.547 tel06 
2014-01-16 -0.0024    0.047  20.241 tel05 
2014-01-16  0.0005    0.042  20.572 tel03 
2014-01-16  0.0007    0.040  20.470 tel02 
2014-01-16  0.0028    0.039  20.269 tel01 
2014-01-16  0.0052    0.039  20.515 tel07 
2014-01-17 -0.0030    0.054  20.567 tel03 
2014-01-17 -0.0027    0.036  20.544 tel06 
2014-01-17 -0.0008    0.048  20.466 tel02 
2014-01-17  0.0007    0.039  20.233 tel05 
2014-01-17  0.0047    0.030  20.270 tel01 
2014-01-18 -0.2771    1.079  20.730 tel03 
2014-01-18 -0.0572    0.062  20.090 tel02 
2014-01-18  0.1047    0.363  19.775 tel01 
2014-01-18  0.1253    0.427  19.699 tel05 
2014-01-18  0.1598    0.428  20.810 tel07 
2014-01-18  0.2163    0.552  20.903 tel06 
2014-01-19 -0.0033    0.057  20.239 tel01 
2014-01-19 -0.0009    0.047  20.539 tel03 
2014-01-19  0.0068    0.060  20.221 tel05 
2014-01-19  0.0142    0.033  20.457 tel02 
2014-01-19  0.0160    0.035  19.972 tel06 
2014-01-19  0.0426    0.010  20.321 tel07 
2014-01-22 -0.0745    0.377  20.466 tel02 
2014-01-22 -0.0194    0.076  20.172 tel05 
2014-01-22 -0.0085    0.084  20.422 tel03 
2014-01-22 -0.0003    0.080  20.146 tel01 
2014-01-22  0.0095    0.080  20.522 tel06 
2014-01-22  0.0376   -0.034  20.427 tel07 
2014-01-27 -0.0718    0.079  20.412 tel02 
2014-01-27 -0.0100    0.041  20.228 tel01 
2014-01-27 -0.0079    0.046  20.492 tel06 
2014-01-27 -0.0069    0.052  20.522 tel03 
2014-01-28 -0.0050    0.055  20.501 tel07 
2014-01-28 -0.0033    0.045  20.147 tel05 
2014-01-28 -0.0005    0.048  20.528 tel06 
2014-01-28  0.0000    0.050  20.553 tel03 
2014-01-28  0.0055    0.046  20.444 tel02 
2014-01-28  0.0057    0.044  20.251 tel01 
2014-01-29 -0.1530   -0.485  19.880 tel03 
2014-01-29 -0.0078    0.702  20.402 tel06 
2014-01-29  0.1932   -0.495  19.614 tel02 
2014-01-29  0.8809    0.312  20.395 tel07 
2014-01-29  1.9997   -0.664  20.165 tel01 
2014-01-29  4.7767    2.991  21.052 tel05 
2014-02-04 -0.0252    0.100  20.431 tel02 
2014-02-04 -0.0017    0.117  20.181 tel05 
2014-02-04  0.0089    0.074  20.493 tel07 
2014-02-04  0.0163    0.074  20.258 tel01 
2014-02-04  0.0306    0.022  20.541 tel03 
2014-02-04  0.0329    0.057  20.521 tel06 
2014-02-05 -0.0013    0.056  20.114 tel05 
2014-02-05  0.0007    0.052  20.245 tel01 
2014-02-05  0.0019    0.043  20.407 tel02 
2014-02-05  0.0045    0.050  20.533 tel06 
2014-02-05  0.0147    0.035  20.501 tel07 
2014-02-08  0.1199   -0.054  20.426 tel06 
2014-02-08  0.1954   -0.197  20.089 tel01 
2014-02-09 -0.0408    0.060  20.363 tel02 
2014-02-09 -0.0097    0.027  20.399 tel03 
2014-02-09 -0.0033   -0.008  20.094 tel01 
2014-02-09  0.0063    0.042  20.444 tel06 
2014-02-09  0.0391    0.008  20.070 tel05 
2014-02-10  0.0111    0.052  20.491 tel06 
2014-02-10  0.0286    0.024  20.475 tel07 
2014-02-11 -0.0062    0.111  20.258 tel01 
2014-02-11  0.0034    0.023  20.432 tel06 
2014-02-11  0.0085    0.142  20.523 tel07 
2014-02-11  0.0277   -0.014  20.169 tel05 
2014-02-11  0.0572   -0.019  20.428 tel02 
2014-02-11  0.0783   -0.094  20.285 tel03 
2014-02-12 -0.0030    0.084  20.188 tel01 
2014-02-12  0.0020    0.094  20.516 tel06 
2014-02-12  0.0181    0.083  20.510 tel07 
2014-02-12  0.0290    0.054  20.400 tel02 
2014-02-12  0.0433    0.042  20.513 tel03 
2014-02-13 -0.0084    0.062  20.222 tel05 
2014-02-13 -0.0031    0.058  20.256 tel01 
2014-02-13  0.0012    0.052  20.443 tel02 
2014-02-13  0.0039    0.047  20.542 tel03 
2014-02-13  0.0125    0.047  20.516 tel07 
2014-02-13  0.0208    0.040  20.437 tel06 
2014-02-14 -0.0796    0.326  20.610 tel06 
2014-02-14 -0.0236    0.201  20.278 tel05 
2014-02-14 -0.0115    0.273  20.630 tel03 
2014-02-14  0.0119    0.186  20.512 tel02 
2014-02-14  0.0367    0.030  20.271 tel01 
2014-02-14  0.1045    0.050  20.575 tel07 
2014-02-15 -0.4202    1.494  20.155 tel03 
2014-02-15 -0.0751    0.394  19.624 tel01 
2014-02-15 -0.0655    0.761  20.120 tel06 
2014-02-15 -0.0466    0.347  19.877 tel02 
2014-02-15 -0.0026    0.459  19.727 tel05 
2014-02-15  0.0278    0.435  20.320 tel07 
2014-02-17 -0.0049    0.057  20.522 tel06 
2014-02-17 -0.0017    0.051  20.144 tel05 
2014-02-17 -0.0004    0.052  20.493 tel07 
2014-02-17  0.0007    0.045  20.536 tel03 
2014-02-17  0.0026    0.045  20.439 tel02 
2014-02-18 -0.1216    0.177  20.373 tel07 
2014-02-18  0.0675   -0.065  19.951 tel01 
2014-02-18  0.0912   -0.024  19.945 tel05 
2014-02-18  0.5922   -0.550  20.548 tel03 
2014-02-18  1.0842   -0.916  20.325 tel02 
2014-02-18  1.3777   -1.470  20.646 tel06 
2014-02-19 -0.3078    0.082  19.665 tel06 
2014-02-19 -0.1147    0.164  20.443 tel07 
2014-02-19  0.0241    0.055  19.853 tel01 
2014-02-19  0.1226   -0.012  20.119 tel05 
2014-02-20 -0.2704    0.663  20.293 tel06 
2014-02-20 -0.0345   -0.120  20.201 tel02 
2014-02-20 -0.0282    0.130  20.262 tel07 
2014-02-20  0.0145    0.486  20.107 tel03 
2014-02-21 -0.2374    0.008  19.490 tel06 
2014-02-21 -0.2198   -0.110  19.059 tel05 
2014-02-21 -0.1855    0.220  19.965 tel07 
2014-02-21 -0.1406   -0.225  19.619 tel03 
2014-02-21 -0.0703   -0.267  19.457 tel02 
2014-02-21  0.1436    0.021  19.709 tel01 
2014-02-26 -0.0009    0.051  19.833 tel02 
2014-02-26  0.0011    0.062  19.962 tel06 
2014-02-26  0.0030    0.054  20.139 tel07 
2014-02-26  0.0035    0.049  19.870 tel03 
2014-02-26  0.0054    0.080  19.563 tel01 
2014-02-26  0.0060    0.058  19.966 tel05 
2014-03-03  0.0927    0.308  20.497 tel07 
2014-03-03  0.1157    0.656  20.306 tel01 
2014-03-03  0.1626   -0.058  20.467 tel03 
2014-03-03  1.4180   -0.390  20.766 tel06 
2014-03-03  1.7523   -0.807  20.445 tel05 
2014-03-03  1.8036   -1.767  20.430 tel02 
2014-03-04 -0.0695    0.079  20.481 tel03 
2014-03-04 -0.0261    0.082  20.047 tel05 
2014-03-04 -0.0117   -0.015  20.166 tel02 
2014-03-04 -0.0089    0.121  20.187 tel01 
2014-03-04 -0.0085    0.060  20.271 tel07 
2014-03-04  0.0476    0.010  20.385 tel06 
2014-03-05 -0.0234   -0.084  19.993 tel05 
2014-03-05 -0.0187    0.021  20.315 tel02 
2014-03-05 -0.0077    0.067  20.486 tel07 
2014-03-05 -0.0013    0.053  20.395 tel03 
2014-03-05  0.0657   -0.078  20.372 tel06 
2014-03-05  0.1000   -0.010  20.095 tel01 
2014-03-06 -0.5141    0.818  19.905 tel05 
2014-03-06 -0.3579    0.406  20.181 tel03 
2014-03-06 -0.1806    0.548  20.494 tel02 
2014-03-06  0.1576    0.054  20.479 tel06 
2014-03-06  0.2031   -0.090  20.337 tel07 
2014-03-07 -0.0114    0.085  20.312 tel03 
2014-03-07  0.0074    0.057  20.417 tel02 
2014-03-07  0.0085    0.061  20.470 tel07 
2014-03-07  0.0242    0.047  20.448 tel06 
2014-03-07  0.0278    0.170  19.989 tel05 
2014-03-10 -0.0113    0.065  20.489 tel07 
2014-03-10 -0.0048    0.052  20.525 tel06 
2014-03-10 -0.0025    0.046  20.431 tel02 
2014-03-10 -0.0015    0.049  20.064 tel05 
2014-03-10 -0.0005    0.046  20.530 tel03 
2014-03-10  0.0035    0.049  20.234 tel01 
2014-03-11 -0.0067    0.064  20.236 tel01 
2014-03-11 -0.0010    0.054  20.513 tel06 
2014-03-11 -0.0001    0.060  20.513 tel03 
2014-03-11  0.0002    0.065  20.429 tel02 
2014-03-11  0.0005    0.060  20.484 tel07 
2014-03-11  0.0011    0.062  20.146 tel05 
2014-03-12 -0.7662    0.745  20.042 tel05 
2014-03-12 -0.0076    0.140  20.186 tel01 
2014-03-12 -0.0052    0.129  20.433 tel07 
2014-03-12 -0.0041    0.108  20.374 tel02 
2014-03-12  0.0115    0.101  20.477 tel03 
2014-03-12  0.0859   -0.011  20.465 tel06 
2014-03-13 -0.0170    0.069  20.206 tel01 
2014-03-13 -0.0121    0.051  20.314 tel03 
2014-03-13 -0.0044    0.043  20.483 tel06 
2014-03-13  0.0054    0.039  20.175 tel05 
2014-03-13  0.0082    0.052  20.466 tel07 
2014-03-13  0.0103    0.036  20.391 tel02 
2014-03-14  0.0021    0.128  20.237 tel01 
2014-03-16 -0.0085    0.067  20.456 tel02 
2014-03-16 -0.0041    0.077  20.189 tel05 
2014-03-16 -0.0038    0.060  20.548 tel03 
2014-03-16 -0.0003    0.059  20.514 tel07 
2014-03-16  0.0164    0.042  20.546 tel06 
2014-03-17 -0.0600    0.238  20.429 tel07 
2014-03-17 -0.0406    0.321  20.343 tel01 
2014-03-17 -0.0378    0.145  20.383 tel03 
2014-03-17 -0.0285    0.218  20.483 tel06 
2014-03-17  0.0434    0.237  20.479 tel02 
2014-03-17  0.0848    0.139  20.130 tel05 
2014-03-18 -0.3867    0.363  19.887 tel02 
2014-03-18  0.0336    0.130  19.924 tel01 
2014-03-18  0.0596    0.209  19.806 tel05 
2014-03-18  0.0602    0.343  20.327 tel06 
2014-03-18  0.7513   -0.270  20.392 tel03 
2014-03-19 -0.1310    0.173  20.003 tel01 
2014-03-19 -0.0197    0.075  20.399 tel03 
2014-03-19 -0.0028    0.056  20.000 tel05 
2014-03-19  0.1284   -0.092  20.351 tel02 
2014-03-19  0.2240   -0.177  20.389 tel06 
2014-03-21 -0.0916    0.442  20.286 tel03 
2014-03-21 -0.0530    0.516  20.254 tel02 
2014-03-21 -0.0223    0.404  20.133 tel01 
2014-03-21  0.0096    0.566  19.977 tel05 
2014-03-22 -0.0042    0.071  20.226 tel01 
2014-03-22 -0.0010    0.058  20.511 tel03 
2014-03-22  0.0040    0.056  20.418 tel02 
2014-03-22  0.0123    0.039  20.500 tel06 
2014-03-22  0.0166    0.056  20.101 tel05 
2014-03-23 -0.0120    0.059  20.486 tel03 
2014-03-23 -0.0086    0.059  20.100 tel05 
2014-03-23 -0.0022    0.054  20.416 tel02 
2014-03-23 -0.0021    0.063  20.148 tel01 
2014-03-23  0.0011    0.060  20.465 tel06 
2014-03-24 -0.0017    0.080  20.170 tel05 
2014-03-24 -0.0016    0.077  20.463 tel03 
2014-03-24 -0.0009    0.074  20.393 tel02 
2014-03-24  0.0075    0.071  20.482 tel06 
2014-03-25 -0.0147    0.119  20.167 tel01 
2014-03-25 -0.0147    0.100  20.363 tel02 
2014-03-25 -0.0090    0.092  20.055 tel05 
2014-03-25 -0.0006    0.096  20.450 tel06 
2014-03-25  0.0018    0.093  20.486 tel03 
2014-03-25  0.0111    0.077  20.111 tel07 
2014-03-27 -0.0061    0.099  20.465 tel03 
2014-03-27 -0.0045    0.089  20.109 tel05 
2014-03-27 -0.0039    0.089  20.196 tel01 
2014-03-27  0.0022    0.082  20.392 tel02 
2014-03-27  0.0045    0.079  20.459 tel06 
2014-03-27  0.0052    0.065  20.433 tel07 
2014-03-28 -0.0691    0.049  20.413 tel07 
2014-03-28 -0.0645    0.111  20.371 tel02 
2014-03-28 -0.0588    0.092  20.435 tel03 
2014-03-28 -0.0141    0.058  20.445 tel06 
2014-03-28 -0.0090    0.052  20.185 tel01 
2014-03-28  0.0018    0.048  20.106 tel05 
2014-03-29 -0.5519    0.442  19.932 tel07 
2014-03-29 -0.4732    0.612  20.342 tel02 
2014-03-29 -0.1396    0.252  20.170 tel01 
2014-03-29 -0.0401    0.125  20.436 tel06 
2014-03-29 -0.0291    0.174  20.532 tel03 
2014-03-29  0.0121   -0.012  19.975 tel05 
2014-03-31 -0.7660    0.807  20.361 tel02 
2014-03-31 -0.4028    0.161  20.346 tel07 
2014-04-03 -0.2764    0.126  20.090 tel06 
2014-04-03  0.0386    0.060  19.849 tel05 
2014-04-06 -0.0087    0.091  20.499 tel06 
2014-04-07 -0.0032    0.059  20.246 tel01 
2014-04-07 -0.0010    0.050  20.173 tel05 
2014-04-07  0.0014    0.058  20.437 tel02 
2014-04-07  0.0083    0.042  20.520 tel06 
2014-04-08 -0.0258    0.072  20.353 tel04 
2014-04-08 -0.0190    0.077  20.416 tel02 
2014-04-08 -0.0184    0.088  20.509 tel03 
2014-04-08 -0.0057    0.068  20.225 tel01 
2014-04-08 -0.0019    0.049  20.465 tel07 
2014-04-08  0.0042    0.068  20.113 tel05 
2014-04-08  0.0043    0.043  20.501 tel06 
2014-04-12 -0.0155    0.066  20.160 tel05 
2014-04-12  0.0004    0.077  20.244 tel01 
2014-04-12  0.0031    0.046  20.496 tel06 
2014-04-12  0.0081    0.049  20.522 tel03 
2014-04-14 -0.0037    0.055  20.172 tel05 
2014-04-14 -0.0015    0.059  20.465 tel04 
2014-04-14 -0.0007    0.053  20.436 tel02 
2014-04-14  0.0002    0.054  20.527 tel03 
2014-04-14  0.0013    0.052  20.490 tel07 
2014-04-14  0.0086    0.046  20.529 tel06 
2014-04-15 -0.0663    0.058  20.429 tel03 
2014-04-15 -0.0167   -0.002  20.449 tel06 
2014-04-15 -0.0049    0.084  20.130 tel01 
2014-04-15  0.0026    0.032  19.988 tel05 
2014-04-16 -0.0053    0.077  20.497 tel03 
2014-04-16 -0.0010    0.078  20.211 tel01 
2014-04-16  0.0026    0.075  20.432 tel04 
2014-04-16  0.0038    0.083  20.412 tel02 
2014-04-16  0.0077    0.063  20.482 tel06 
2014-04-16  0.0118    0.073  20.463 tel07 
2014-04-16  0.0313    0.048  20.094 tel05 
2014-04-20 -0.0082    0.096  20.392 tel04 
2014-04-20 -0.0054    0.097  20.458 tel03 
2014-04-20 -0.0037    0.084  20.162 tel01 
2014-04-20  0.0008    0.090  20.446 tel06 
2014-04-20  0.0009    0.093  20.360 tel02 
2014-04-20  0.0053    0.085  20.427 tel07 
2014-04-20  0.0074    0.081  20.068 tel05 
2014-04-21 -0.0076    0.081  20.420 tel07 
2014-04-21 -0.0051    0.032  20.382 tel04 
2014-04-21 -0.0017    0.092  20.464 tel06 
2014-04-21  0.0004    0.081  20.184 tel01 
2014-04-21  0.0021    0.078  20.384 tel02 
2014-04-21  0.0027    0.083  20.148 tel05 
2014-04-21  0.0077    0.051  20.462 tel03 
2014-04-23 -0.0024    0.091  20.073 tel05 
2014-04-23  0.0000    0.083  20.480 tel03 
2014-04-23  0.0005    0.086  20.195 tel01 
2014-04-23  0.0014    0.079  20.470 tel06 
2014-04-23  0.0023    0.090  20.424 tel04 
2014-04-23  0.0039    0.079  20.449 tel07 
2014-04-23  0.0057    0.082  20.397 tel02 
2014-04-24 -0.0090    0.097  20.150 tel05 
2014-04-24 -0.0030    0.063  20.453 tel03 
2014-04-24 -0.0009    0.062  20.403 tel04 
2014-04-24  0.0012    0.069  20.465 tel06 
2014-04-24  0.0071    0.068  20.456 tel07 
2014-04-24  0.0085    0.064  20.203 tel01 
2014-04-24  0.0176    0.070  20.393 tel02 
2014-04-27 -0.0233    0.081  20.451 tel03 
2014-04-27  0.0015    0.063  20.406 tel04 
2014-04-27  0.0035    0.051  20.462 tel06 
2014-04-27  0.0046    0.063  20.364 tel02 
2014-04-28 -0.0163    0.120  20.497 tel06 
2014-04-28 -0.0084    0.060  20.168 tel01 
2014-04-28  0.0056    0.043  20.164 tel05 
2014-04-28  0.0244    0.077  20.405 tel02 
2014-04-28  0.0507    0.043  20.484 tel03 
2014-04-28  0.0612    0.037  20.453 tel04 
2014-04-28  0.0853   -0.001  20.442 tel07 
2014-05-01 -0.0509    0.191  20.099 tel05 
2014-05-01 -0.0252    0.216  20.453 tel03 
2014-05-01 -0.0099    0.094  20.338 tel04 
2014-05-01  0.0055    0.107  20.366 tel02 
2014-05-01  0.0095    0.128  20.134 tel01 
2014-05-01  0.0167    0.145  20.434 tel06 
2014-05-01  0.0178    0.078  20.372 tel07 
2014-05-02 -0.0091    0.089  20.432 tel03 
2014-05-02 -0.0029    0.090  20.152 tel01 
2014-05-02 -0.0021    0.085  20.355 tel06 
2014-05-02 -0.0007    0.090  20.347 tel02 
2014-05-02  0.0006    0.099  20.122 tel05 
2014-05-02  0.0021    0.078  20.370 tel04 
2014-05-02  0.0022    0.077  20.392 tel07 
2014-05-03 -0.0016    0.120  20.165 tel01 
2014-05-03 -0.0005    0.114  20.392 tel04 
2014-05-03  0.0006    0.115  20.113 tel05 
2014-05-03  0.0044    0.116  20.362 tel02 
2014-05-03  0.0044    0.107  20.404 tel07 
2014-05-03  0.0069    0.114  20.455 tel03 
2014-05-03  0.0069    0.109  20.430 tel06 
2014-05-04 -0.0098    0.119  20.343 tel06 
2014-05-04 -0.0026    0.130  20.487 tel03 
2014-05-04 -0.0020    0.127  20.389 tel04 
2014-05-04  0.0011    0.118  20.379 tel07 
2014-05-04  0.0044    0.089  20.318 tel02 
2014-05-04  0.0077    0.085  20.147 tel01 
2014-05-05 -0.0166    0.070  20.340 tel04 
2014-05-05  0.0010    0.021  20.331 tel06 
2014-05-05  0.0036    0.071  20.154 tel01 
2014-05-05  0.0175    0.003  20.385 tel03 
2014-05-07 -0.0073    0.108  20.159 tel01 
2014-05-07  0.0008    0.099  20.429 tel06 
2014-05-07  0.0025    0.115  20.461 tel03 
2014-05-07  0.0040    0.093  20.120 tel05 
2014-05-07  0.0104    0.103  20.361 tel02 
2014-05-07  0.0219    0.054  20.405 tel07 
2014-05-07  0.0328    0.066  20.401 tel04 
2014-05-08 -0.0049    0.103  20.127 tel05 
2014-05-08 -0.0029    0.093  20.451 tel03 
2014-05-08 -0.0011    0.097  20.440 tel06 
2014-05-08 -0.0009    0.092  20.162 tel01 
2014-05-08 -0.0007    0.099  20.395 tel04 
2014-05-08  0.0029    0.080  20.418 tel07 
2014-05-09 -0.0077    0.090  20.452 tel03 
2014-05-09 -0.0041    0.084  20.366 tel02 
2014-05-09 -0.0003    0.081  20.119 tel05 
2014-05-09  0.0006    0.075  20.384 tel04 
2014-05-09  0.0019    0.079  20.161 tel01 
2014-05-09  0.0028    0.070  20.414 tel07 
2014-05-09  0.0068    0.066  20.423 tel06 
2014-05-14  0.0012    0.087  20.100 tel05 
2014-05-15 -0.0133    0.114  20.302 tel02 
2014-05-15 -0.0087    0.115  20.170 tel01 
2014-05-15 -0.0035    0.089  20.394 tel07 
2014-05-15 -0.0034    0.092  20.117 tel05 
2014-05-15  0.0105    0.079  20.379 tel06 
2014-05-15  0.0249    0.062  20.388 tel03 
2014-05-15  0.0311    0.046  20.380 tel04 
2014-05-16 -0.5366    1.332  20.314 tel06 
2014-05-16 -0.4858    0.802  19.792 tel03 
2014-05-16 -0.4084    1.133  20.012 tel01 
2014-05-16 -0.2056    1.097  20.116 tel07 
2014-05-16 -0.0519    1.305  20.414 tel04 
2014-05-16  0.1971   -0.189  19.843 tel02 
2014-05-17 -0.0092   -0.105  20.116 tel04 
2014-05-20 -0.0082    0.050  20.426 tel03 
2014-05-20  0.0008    0.048  20.323 tel02 
2014-05-20  0.0103   -0.008  20.415 tel06 
2014-05-20  0.0627   -0.006  20.410 tel07 
2014-05-23 -0.0110    0.085  20.372 tel04 
2014-05-23 -0.0091    0.077  20.099 tel05 
2014-05-23 -0.0043    0.076  20.389 tel07 
2014-05-23 -0.0031    0.062  20.420 tel06 
2014-05-23 -0.0030    0.074  20.426 tel03 
2014-05-23 -0.0006    0.066  20.331 tel02 
2014-05-25 -0.0445    0.274  20.408 tel07 
2014-05-25 -0.0432    0.179  20.346 tel04 
2014-05-25 -0.0324    0.151  20.063 tel05 
2014-05-25 -0.0137    0.190  20.297 tel02 
2014-05-25  0.0017    0.174  20.071 tel01 
2014-05-25  0.0056    0.163  20.333 tel06 
2014-05-25  0.1159   -0.082  20.335 tel03 
2014-05-26 -0.0135    0.083  20.122 tel01 
2014-05-26 -0.0097    0.069  20.361 tel04 
2014-05-26 -0.0071    0.086  20.380 tel07 
2014-05-26 -0.0066    0.083  20.323 tel02 
2014-05-26  0.0018    0.038  20.372 tel06 
2014-05-26  0.0520    0.005  20.407 tel03 
2014-05-27 -0.0073    0.118  20.249 tel02 
2014-05-27  0.0043    0.086  20.351 tel07 
2014-05-27  0.0047    0.114  20.393 tel03 
2014-05-27  0.0058    0.094  20.274 tel04 
2014-05-27  0.0068    0.076  20.179 tel06 
2014-05-29 -0.0056    0.084  20.352 tel04 
2014-05-29 -0.0011    0.082  20.121 tel01 
2014-05-29 -0.0008    0.078  20.391 tel06 
2014-05-29 -0.0003    0.076  20.373 tel07 
2014-05-29  0.0016    0.082  20.328 tel02 
2014-05-29  0.0018    0.079  20.411 tel03 
2014-05-30  0.0018    0.112  20.123 tel01 
2014-05-30  0.0072    0.091  20.413 tel03 
2014-05-30  0.0083    0.106  20.320 tel02 
2014-05-30  0.0093    0.095  20.367 tel07 
2014-05-31  0.0015    0.068  20.396 tel04 
2014-05-31  0.0067    0.046  20.418 tel07 
2014-05-31  0.0073    0.064  20.439 tel06 
2014-05-31  0.0130    0.061  20.455 tel03 
2014-06-02 -0.0424    0.459  20.299 tel07 
2014-06-02 -0.0310    0.497  20.133 tel04 
2014-06-02  0.0238    0.282  20.264 tel02 
2014-06-02  0.0808    0.424  20.380 tel06 
2014-06-03 -0.0090   -0.017  19.993 tel07 
2014-06-04 -0.0346    0.184  20.389 tel07 
2014-06-04 -0.0019    0.081  20.136 tel01 
2014-06-05 -0.0046    0.070  20.403 tel04 
2014-06-05  0.0001    0.074  20.197 tel01 
2014-06-05  0.0015    0.066  20.387 tel02 
2014-06-05  0.0018    0.065  20.435 tel07 
2014-06-05  0.0035    0.061  20.450 tel06 
2014-06-05  0.0053    0.059  20.225 tel05 
2014-06-05  0.0117    0.053  20.475 tel03 
2014-06-07 -0.0162    0.007  20.355 tel07 
2014-06-07 -0.0081   -0.014  20.299 tel02 
2014-06-07 -0.0078   -0.004  20.306 tel06 
2014-06-07 -0.0078    0.040  20.414 tel03 
2014-06-07  0.0185    0.042  20.347 tel04 
2014-06-08 -0.0023    0.086  20.323 tel02 
2014-06-08  0.0044    0.069  20.401 tel06 
2014-06-09 -0.0078    0.112  20.176 tel05 
2014-06-09 -0.0027    0.085  20.358 tel07 
2014-06-09 -0.0019    0.093  20.326 tel02 
2014-06-09  0.0003    0.090  20.344 tel04 
2014-06-09  0.0004    0.083  20.127 tel01 
2014-06-09  0.0064    0.085  20.412 tel03 
2014-06-10 -0.0106    0.080  20.424 tel03 
2014-06-10 -0.0061    0.085  20.394 tel07 
2014-06-10 -0.0030    0.066  20.375 tel06 
2014-06-10 -0.0019    0.068  20.355 tel04 
2014-06-10 -0.0017    0.066  20.172 tel05 
2014-06-10 -0.0002    0.060  20.137 tel01 
2014-06-10  0.0001    0.061  20.329 tel02 
2014-06-12 -0.0084    0.077  20.057 tel05 
2014-06-12 -0.0043    0.098  20.256 tel06 
2014-06-12 -0.0012    0.104  20.066 tel01 
2014-06-12  0.0009    0.097  20.305 tel04 
2014-06-12  0.0013    0.101  20.296 tel02 
2014-06-12  0.0035    0.097  20.322 tel07 
2014-06-12  0.0068    0.095  20.374 tel03 
2014-06-13 -0.0015    0.079  20.139 tel05 
2014-06-13 -0.0012    0.081  20.325 tel07 
2014-06-13 -0.0003    0.079  20.077 tel01 
2014-06-13  0.0008    0.073  20.298 tel02 
2014-06-13  0.0008    0.077  20.313 tel04 
2014-06-13  0.0021    0.074  20.377 tel03 
2014-06-13  0.0076    0.073  20.200 tel06 
2014-06-14 -0.0039    0.037  20.354 tel02 
2014-06-14 -0.0027    0.041  20.387 tel07 
2014-06-14 -0.0021    0.032  20.131 tel01 
2014-06-14  0.0004    0.041  20.421 tel03 
2014-06-14  0.0031    0.043  20.375 tel04 
2014-06-14  0.0049    0.044  20.431 tel06 
2014-06-16 -0.0082    0.100  20.330 tel07 
2014-06-16 -0.0026    0.097  20.369 tel03 
2014-06-16  0.0077    0.088  20.319 tel04 
2014-06-16  0.0340    0.054  20.377 tel06 
2014-06-17  0.0009    0.058  20.106 tel01 
2014-06-17  0.0017    0.049  20.138 tel07 
2014-06-17  0.0020    0.020  20.132 tel05 
2014-06-18  0.0023    0.082  20.168 tel05 
2014-06-18  0.0024    0.092  20.127 tel01 
2014-06-18  0.0026    0.081  20.361 tel07 
2014-06-18  0.0030    0.086  20.332 tel02 
2014-06-18  0.0033    0.089  20.356 tel04 
2014-06-18  0.0138    0.076  20.413 tel03 
2014-06-18  0.0399    0.036  20.410 tel06 
2014-06-19  0.0011    0.085  20.354 tel04 
2014-06-19  0.0014    0.092  20.126 tel01 
2014-06-19  0.0020    0.085  20.369 tel07 
2014-06-19  0.0021    0.088  20.337 tel02 
2014-06-19  0.0021    0.084  20.171 tel05 
2014-06-19  0.0060    0.074  20.398 tel03 
2014-06-19  0.0298    0.044  20.405 tel06 
2014-06-21 -0.0035    0.106  20.311 tel02 
2014-06-21 -0.0012    0.086  20.384 tel03 
2014-06-21 -0.0002    0.082  20.087 tel01 
2014-06-21  0.0002    0.085  20.343 tel07 
2014-06-21  0.0049    0.062  20.357 tel06 
2014-06-21  0.0064    0.081  20.320 tel04 
2014-06-22 -0.0016    0.103  20.301 tel02 
2014-06-22 -0.0004    0.100  20.078 tel01 
2014-06-22  0.0002    0.101  20.132 tel05 
2014-06-22  0.0034    0.097  20.340 tel07 
2014-06-22  0.0037    0.095  20.372 tel03 
2014-06-22  0.0065    0.098  20.320 tel04 
2014-06-22  0.0079    0.088  20.366 tel06 
2014-06-23 -0.0014    0.113  20.315 tel02 
2014-06-23 -0.0012    0.101  20.153 tel05 
2014-06-23  0.0077    0.091  20.395 tel03 
2014-06-23  0.0112    0.082  20.369 tel07 
2014-06-23  0.0265    0.076  20.300 tel04 
2014-06-23  0.0491    0.003  20.402 tel06 
2014-06-24 -0.0004    0.070  20.136 tel05 
2014-06-24  0.0005    0.098  20.330 tel02 
2014-06-24  0.0019    0.103  20.107 tel01 
2014-06-24  0.0036    0.082  20.330 tel04 
2014-06-24  0.0122    0.078  20.361 tel03 
2014-06-24  0.0222    0.062  20.398 tel06 
2014-06-25  0.0004    0.093  20.288 tel04 
2014-06-25  0.0016    0.099  20.318 tel02 
2014-06-25  0.0023    0.090  20.134 tel05 
2014-06-25  0.0080    0.102  20.114 tel01 
2014-06-25  0.0103    0.080  20.391 tel03 
2014-06-25  0.4303   -0.404  20.408 tel06 
2014-06-27  0.0026    0.086  20.126 tel01 
2014-06-27  0.0053    0.074  20.172 tel05 
2014-06-27  0.0064    0.082  20.343 tel02 
2014-06-27  0.0082    0.079  20.382 tel07 
2014-06-27  0.0111    0.076  20.356 tel04 
2014-06-27  0.0215    0.042  20.373 tel06 
2014-06-27  0.0220    0.055  20.414 tel03 
2014-06-28 -0.0098    0.015  20.270 tel02 
2014-06-28 -0.0095    0.003  20.304 tel07 
2014-06-28  0.0023   -0.020  20.110 tel05 
2014-06-28  0.0028   -0.019  20.061 tel01 
2014-06-28  0.0063    0.017  20.331 tel04 
2014-06-28  0.0092    0.022  20.358 tel03 
2014-06-28  0.0195    0.015  20.358 tel06 
2014-06-29 -0.0045    0.058  20.321 tel02 
2014-06-29 -0.0037    0.059  20.361 tel07 
2014-06-29 -0.0033    0.061  20.398 tel03 
2014-06-29  0.0005    0.049  20.109 tel01 
2014-06-29  0.0019    0.054  20.338 tel04 
2014-06-29  0.0105    0.049  20.431 tel06 
2014-06-29  0.0174    0.032  20.162 tel05 
2014-06-30 -0.0035    0.073  20.348 tel02 
2014-06-30 -0.0016    0.062  20.417 tel03 
2014-06-30 -0.0015    0.061  20.384 tel07 
2014-06-30  0.0051    0.055  20.358 tel04 
2014-06-30  0.0151    0.034  20.437 tel06 
2014-06-30  0.0247    0.033  20.168 tel05 
2014-07-01 -0.0070    0.108  20.302 tel02 
2014-07-01 -0.0051    0.087  20.310 tel04 
2014-07-01  0.0030    0.082  20.340 tel07 
2014-07-01  0.0045    0.082  20.382 tel03 
2014-07-01  0.0225    0.060  20.145 tel05 
2014-09-14 -0.0006    0.088  20.355 tel06 
2014-09-14  0.0028    0.088  20.344 tel03 
2014-09-24 -0.0041    0.118  20.233 tel05 
2014-09-24  0.0029    0.115  20.392 tel06 
2014-09-24  0.0090    0.101  20.381 tel03 
2014-09-25 -0.0193    0.157  20.178 tel05 
2014-09-25 -0.0099    0.096  20.336 tel06 
2014-09-25 -0.0095    0.084  20.294 tel03 
2014-09-29 -0.0054    0.085  20.439 tel06 
2014-09-29  0.0120    0.084  20.300 tel05 
2014-09-29  0.0668    0.058  20.447 tel03 
2014-09-30  0.0006    0.065  20.440 tel03 
2014-09-30  0.0015    0.055  20.448 tel06 
2014-09-30  0.0067    0.057  20.292 tel05 
2014-10-01 -0.0049    0.047  20.439 tel06 
2014-10-01 -0.0044    0.052  20.423 tel03 
2014-10-01  0.0008    0.048  20.282 tel05 
2014-10-03  0.0018    0.054  20.437 tel03 
2014-10-03  0.0024    0.049  20.291 tel05 
2014-10-10  0.0114    0.026  20.012 tel03 
2014-10-11  0.0014    0.075  20.413 tel03 
2014-10-12  0.0036    0.082  20.421 tel03 
2014-10-12  0.0063    0.072  20.350 tel02 
2014-10-13 -0.0058    0.052  20.368 tel02 
2014-10-13 -0.0011    0.048  20.430 tel03 
2014-10-14  0.0003    0.047  20.365 tel02 
2014-10-14  0.0018    0.044  20.426 tel03 
2014-10-15  0.0025    0.073  20.385 tel03 
2014-10-18 -0.0748    0.493  20.462 tel03 


==> Table3_Machine_Readable.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1-  9 A9     --      Name       Name of Landolt Standard
  11- 16 F6.3   mag     MEarthMag  MEarth Magnitude
  18- 22 F5.3   mag   e_MEarthMag  MEarth Magnitude Error
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
SA92 263  10.703 0.033 
SA92 348  11.443 0.032 
SA92 409   9.264 0.036 
SA92 342  11.096 0.031 
SA92 335  11.809 0.032 
SA92 253  12.762 0.035 
SA92 250  12.363 0.035 
SA92 245  11.982 0.037 
SA95 43   10.179 0.034 
SA95 41   12.866 0.036 
SA95 105  12.519 0.035 
SA95 101  11.830 0.035 
SA95 98   13.155 0.041 
SA95 96    9.828 0.039 
SA98 733  10.863 0.031 
SA98 724  10.000 0.029 
SA98 1119 11.265 0.031 
SA98 1112 13.110 0.035 
SA98 1102 11.729 0.032 
SA98 1087 12.590 0.031 
SA98 688  12.409 0.031 
SA98 685  11.392 0.031 
SA98 682  13.020 0.034 
SA98 676  11.690 0.028 
SA98 675  11.255 0.033 
SA98 671  12.314 0.028 
SA98 670  10.533 0.027 
SA98 666  12.524 0.033 
SA98 653   9.513 0.031 
SA98 650  12.112 0.032 
SA98 185  10.320 0.038 
SA98 626  13.162 0.035 
SA98 624  12.948 0.032 
SA98 618  10.253 0.048 
SA98 590  13.118 0.038 
SA98 L3   12.422 0.037 
SA98 978   9.918 0.029 
SA98 562  11.583 0.032 
SA101 363  9.604 0.061 
SA101 431 12.158 0.034 
SA101 429 12.354 0.034 
SA101 338 13.093 0.040 
SA101 421 12.580 0.037 
SA101 281 10.724 0.035 
SA104 598 10.261 0.035 
SA104 490 11.977 0.039 
SA107 359 12.044 0.036 
SA107 459 11.257 0.034 
SA107 458 10.409 0.031 
SA107 351 11.642 0.034 
SA107 456 11.913 0.038 
SA110 441 10.467 0.028 
SA110 290 11.069 0.029 
SA110 280 10.538 0.034 
SA110 273 11.701 0.036 
SA110 365 10.743 0.035 
SA110 364 12.327 0.027 
SA110 266 10.895 0.025 
SA110 361 11.712 0.026 
SA110 360 13.135 0.031 
SA110 355 10.532 0.025 
SA113 177 12.666 0.030 
SA113 158 12.353 0.027 
SA113 156 10.593 0.025 
SA113 272 13.221 0.033 
SA113 149 12.723 0.030 
SA113 372 12.922 0.031 
SA113 366 12.317 0.034 
SA113 260 11.821 0.029 
SA113 259 10.582 0.025 


==> Table5_Machine_Readable.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label        Explanations
--------------------------------------------------------------------------------
   1-  5 F5.3   --      Color        MEarth-2MASS K color
   7- 11 F5.3   mag     AbsoluteKm1  Absolute 2MASS K magnitude for -0.1 metallicity
  13- 17 F5.3   mag     AbsoluteK0   Absolute 2MASS K magnitude for 0.0 metallicity
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
2.100 6.452 5.992 
2.103 6.487 6.028 
2.105 6.487 6.063 
2.108 6.523 6.098 
2.110 6.558 6.134 
2.113 6.558 6.169 
2.116 6.593 6.205 
2.118 6.629 6.240 
2.123 6.664 6.275 
2.126 6.664 6.311 
2.129 6.699 6.346 
2.131 6.735 6.346 
2.134 6.735 6.381 
2.136 6.770 6.417 
2.142 6.806 6.452 
2.144 6.841 6.487 
2.149 6.876 6.523 
2.155 6.912 6.558 
2.157 6.912 6.593 
2.160 6.947 6.593 
2.163 6.947 6.629 
2.165 6.982 6.629 
2.168 6.982 6.664 
2.170 7.018 6.664 
2.173 7.018 6.699 
2.176 7.053 6.735 
2.181 7.088 6.770 
2.186 7.124 6.806 
2.191 7.159 6.841 
2.196 7.194 6.876 
2.202 7.230 6.912 
2.207 7.265 6.947 
2.212 7.301 6.982 
2.217 7.336 6.982 
2.220 7.336 7.018 
2.222 7.371 7.018 
2.225 7.371 7.053 
2.230 7.407 7.088 
2.235 7.442 7.124 
2.241 7.477 7.124 
2.243 7.477 7.159 
2.246 7.513 7.159 
2.248 7.513 7.194 
2.254 7.548 7.230 
2.259 7.583 7.230 
2.262 7.583 7.265 
2.264 7.619 7.265 
2.267 7.619 7.301 
2.272 7.654 7.301 
2.275 7.654 7.336 
2.277 7.689 7.336 
2.280 7.689 7.371 
2.285 7.725 7.371 
2.288 7.725 7.407 
2.290 7.760 7.407 
2.295 7.760 7.442 
2.298 7.795 7.442 
2.301 7.795 7.477 
2.306 7.831 7.477 
2.308 7.831 7.513 
2.311 7.866 7.513 
2.316 7.866 7.548 
2.319 7.902 7.548 
2.321 7.902 7.583 
2.327 7.937 7.583 
2.329 7.937 7.619 
2.332 7.972 7.619 
2.337 7.972 7.654 
2.340 8.008 7.654 
2.345 8.008 7.689 
2.347 8.043 7.689 
2.353 8.043 7.725 
2.355 8.078 7.725 
2.361 8.078 7.760 
2.363 8.114 7.760 
2.368 8.149 7.795 
2.376 8.184 7.831 
2.384 8.220 7.866 
2.392 8.220 7.902 
2.394 8.255 7.902 
2.400 8.255 7.937 
2.402 8.290 7.937 
2.407 8.290 7.972 
2.410 8.326 7.972 
2.418 8.361 8.008 
2.426 8.361 8.043 
2.428 8.396 8.043 
2.433 8.396 8.078 
2.436 8.432 8.078 
2.444 8.467 8.114 
2.452 8.467 8.149 
2.454 8.503 8.149 
2.460 8.503 8.184 
2.465 8.538 8.184 
2.470 8.538 8.220 
2.475 8.573 8.220 
2.478 8.573 8.255 
2.483 8.609 8.255 
2.488 8.609 8.290 
2.493 8.644 8.290 
2.496 8.644 8.326 
2.501 8.646 8.323 
2.504 8.667 8.343 
2.509 8.687 8.364 
2.514 8.687 8.384 
2.517 8.707 8.384 
2.519 8.707 8.404 
2.522 8.727 8.404 
2.527 8.727 8.424 
2.530 8.747 8.424 
2.532 8.747 8.444 
2.538 8.768 8.465 
2.543 8.788 8.485 
2.551 8.808 8.505 
2.556 8.808 8.525 
2.559 8.828 8.525 
2.561 8.828 8.545 
2.564 8.848 8.545 
2.569 8.848 8.566 
2.572 8.869 8.566 
2.574 8.869 8.586 
2.579 8.889 8.606 
2.587 8.909 8.626 
2.592 8.909 8.646 
2.595 8.929 8.646 
2.600 8.929 8.667 
2.605 8.949 8.687 
2.613 8.970 8.707 
2.621 8.990 8.727 
2.626 8.990 8.747 
2.629 9.010 8.747 
2.634 9.010 8.768 
2.639 9.030 8.768 
2.642 9.030 8.788 
2.647 9.051 8.788 
2.650 9.051 8.808 
2.658 9.071 8.828 
2.663 9.071 8.848 
2.668 9.091 8.848 
2.671 9.091 8.869 
2.676 9.111 8.869 
2.678 9.111 8.889 
2.686 9.131 8.889 
2.689 9.131 8.909 
2.697 9.152 8.929 
2.704 9.152 8.949 
2.707 9.172 8.949 
2.712 9.172 8.970 
2.717 9.192 8.970 
2.720 9.192 8.990 
2.728 9.212 8.990 
2.730 9.212 9.010 
2.738 9.212 9.030 
2.741 9.232 9.030 
2.749 9.232 9.051 
2.751 9.253 9.051 
2.757 9.253 9.071 
2.762 9.273 9.071 
2.767 9.273 9.091 
2.775 9.293 9.091 
2.777 9.293 9.111 
2.788 9.313 9.131 
2.796 9.313 9.152 
2.798 9.333 9.152 
2.806 9.333 9.167 
2.811 9.348 9.167 
2.814 9.348 9.182 
2.819 9.364 9.182 
2.822 9.364 9.197 
2.829 9.379 9.212 
2.837 9.379 9.227 
2.840 9.394 9.227 
2.845 9.394 9.242 
2.850 9.409 9.242 
2.856 9.409 9.258 
2.861 9.424 9.258 
2.863 9.424 9.273 
2.871 9.439 9.288 
2.882 9.455 9.303 
2.889 9.455 9.318 
2.892 9.470 9.318 
2.900 9.470 9.333 
2.902 9.485 9.333 
2.908 9.485 9.348 
2.913 9.500 9.348 
2.918 9.500 9.364 
2.926 9.515 9.364 
2.928 9.515 9.379 
2.936 9.530 9.394 
2.947 9.545 9.409 
2.957 9.545 9.424 
2.960 9.561 9.424 
2.968 9.561 9.439 
2.970 9.576 9.439 
2.978 9.576 9.455 
2.983 9.591 9.455 
2.988 9.591 9.470 
2.996 9.606 9.470 
2.999 9.606 9.485 
3.007 9.621 9.485 
3.009 9.621 9.500 
3.020 9.636 9.515 
3.030 9.636 9.530 
3.033 9.652 9.530 
3.043 9.652 9.545 
3.046 9.667 9.545 
3.054 9.667 9.561 
3.059 9.682 9.561 
3.064 9.682 9.576 
3.072 9.697 9.576 
3.077 9.697 9.591 
3.085 9.712 9.591 
3.087 9.712 9.606 
3.098 9.727 9.606 
3.100 9.727 9.621 
3.111 9.742 9.621 
3.113 9.742 9.636 
3.124 9.758 9.636 
3.126 9.758 9.652 
3.137 9.758 9.667 
3.139 9.773 9.667 
3.150 9.773 9.682 
3.153 9.788 9.682 
3.163 9.788 9.697 
3.168 9.803 9.697 
3.176 9.803 9.712 
3.181 9.818 9.712 
3.189 9.818 9.727 
3.197 9.833 9.727 
3.202 9.833 9.742 
3.210 9.848 9.742 
3.218 9.848 9.758 
3.225 9.864 9.758 
3.231 9.864 9.773 
3.238 9.879 9.773 
3.244 9.879 9.788 
3.254 9.894 9.788 
3.257 9.894 9.803 
3.270 9.909 9.803 
3.272 9.909 9.818 
3.283 9.924 9.818 
3.285 9.924 9.833 
3.301 9.924 9.848 
3.317 9.924 9.864 
3.330 9.924 9.879 
3.345 9.924 9.894 
3.361 9.924 9.909 
3.371 9.924 9.924 

